Beyond the Standard Model Effective Field Theory: The Singlet Extended Standard Model

One of the assumptions of simplified models is that there are a few new particles and interactions accessible at the LHC and all other new particles are heavy and decoupled. The effective field theory (EFT) method provides a consistent method to test this assumption. Simplified models can be augmented with higher order operators involving the new particles accessible at the LHC. Any UV completion of the simplified model will be able to match onto these beyond the Standard Model EFTs (BSM-EFT). In this paper we study the simplest simplified model: the Standard Model extended by a real gauge singlet scalar. In addition to the usual renormalizable interactions, we include dimension-5 interactions of the singlet scalar with Standard Model particles. As we will show, even when the cutoff scale is 3 TeV, these new effective interactions can drastically change the interpretation of Higgs precision measurements and scalar searches. In addition, we discuss how power counting in a BSM-EFT depends strongly on the processes and parameter space under consideration. Finally, we propose a $\chi^2$ method to consistently combine the limits from new particle searches with measurements of the Standard Model. Unlike imposing a hard cut off on heavy resonance rates, our method allows fluctuations in individual channels that are consistent with global fits.

==> data/fin_sthfb95CL_HiggsScal200_ALL_4pi.dat <==
0.297	      0.1	0	0.20106000000000002	5.988891261778373
0.2772	0	0	0.7510600000000001	5.948369279267806
0.2574	0	0	1.01192	5.8720642970022165
0.2376	0	0	1.27051	5.900499296827301
0.2178	0	0	1.4971	5.853280506962925
0.198	0	0	1.8055	5.9866437123162015
0.1782	0	0	2.0681	5.896354264773254
0.1584	0	0	2.4269999999999996	5.9583726817733105
0.1386	0	0	2.7767	5.911903205084049
0.1188	0	0	3.2079	5.954491505213594
0.099	0	0	3.7363000000000004	5.9860878906860915
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	3.9697	5.901249549174233
-0.1188	0	0	3.2560000000000002	5.940200673251764
-0.1386	0	0	2.69	5.843329069315727
-0.1584	0	0	2.2773	5.862263334230259
-0.1782	0	0	1.9447999999999999	5.921804236144633
-0.198	0	0	1.6523	5.970664260772835
-0.2178	0	0	1.3695	5.953926191137535
-0.2376	0	0	1.08896	5.903754535630852
-0.2574	0	0	0.80367	5.871261378563471
-0.2772	0	0	0.5	5.920160089382806 
-0.29      0     0     0.0   5.70626


==> data/fin_sthfb95CL_HiggsScal400_ALL_4pi.dat <==
0.297	0	0	0.30000000000000004	5.9265844394956275
0.2772	0	0	0.6000000000000001	5.950329961489572
0.2574	0	0	0.81818	5.878183138650843
0.2376	0	0	1.0789499999999999	5.967945832339169
0.2178	0	0	1.31317	5.977923236040854
0.198	0	0	1.5393	5.928625325912228
0.1782	0	0	1.8293000000000001	5.974312894183589
0.1584	0	0	2.1439	5.968104568694075
0.1386	0	0	2.5152	5.921953439286881
0.1188	0	0	3.0540000000000003	5.98301001073455
0.099	0	0	3.6622	5.989081900709233
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	3.943	5.873428520578417
-0.1584	0	0	3.4181000000000004	5.921198237154019
-0.1782	0	0	3.0007	5.944147385166442
-0.198	0	0	2.6569	5.987939622776068
-0.2178	0	0	2.3353	5.960925788546737
-0.2376	0	0	2.0208	5.868002682841539
-0.2574	0	0	1.7713999999999999	5.9785716936778295
-0.2772	0	0	1.4500000000000002	5.865116118362735
-0.297	0	0	1.13345	5.908666354694919
-0.31679999999999997	0.15000000000000002	0	0.6334500000000001	5.9654008441352655

==> data/fin_sthfb95CL_HiggsScal600_ALL_4pi.dat <==
0.3366	0.	0	0.4	5.936504325802786
0.3168	0	0	0.65	5.872179611708088
0.297	0	0	0.90253	5.950975986062531
0.2772	0	0	1.11394	5.914300929440742
0.2574	0	0	1.3084	5.807596267777401
0.2376	0	0	1.5707	5.903848994244835
0.2178	0	0	1.8176	5.8684024717395005
0.198	0	0	2.1333	5.947175532434061
0.1782	0	0	2.482	5.986682621476945
0.1584	0	0	2.8144	5.87316963029798
0.1386	0	0	3.215	5.934876498793756
0.1188	0	0	3.6172000000000004	5.913414465549522
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.118	5.885544061362776
-0.1386	0	0	3.5787	5.8198373609903316
-0.1584	0	0	3.2112	5.984541318199263
-0.1782	0	0	2.8309	5.759260148871135
-0.198	0	0	2.591	5.963080133752101
-0.2178	0	0	2.3429	5.96153368454502
-0.2376	0	0	2.1176	5.958869874174559
-0.2574	0	0	1.8993	5.9159387148365665
-0.2772	0	0	1.7057000000000002	5.980483309507353
-0.297	0	0	1.4524	5.7352538213233135
-0.3168	0	0	1.23252	5.767924796281997
-0.3366	0.	0	0.9825200000000001	5.844808423003031
-0.3564	0.	0	0.63252	5.990725514960185

==> data/fin_sthfb95CL_ScalarSearch200_ALL_4pi.dat <==
0.9702	0	0	4.1887902047863905	5.991464547107982
0.9504	0	0	4.1887902047863905	5.991464547107982
0.9306	0	0	4.1887902047863905	5.991464547107982
0.9108	0	0	4.1887902047863905	5.991464547107982
0.891	0	0	4.1887902047863905	5.991464547107982
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982
-0.8118	0	0	4.1887902047863905	5.991464547107982
-0.8316	0	0	4.1887902047863905	5.991464547107982
-0.8514	0	0	4.1887902047863905	5.991464547107982
-0.8712	0	0	4.1887902047863905	5.991464547107982
-0.891	0	0	4.1887902047863905	5.991464547107982
-0.9108	0	0	4.1887902047863905	5.991464547107982
-0.9306	0	0	4.1887902047863905	5.991464547107982
-0.9504	0	0	4.1887902047863905	5.991464547107982
-0.9702	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfb95CL_ScalarSearch200_ALL_4pi_10perc.dat <==
0.9702	0	0	4.1887902047863905	5.991464547107982
0.9504	0	0	4.1887902047863905	5.991464547107982
0.9306	0	0	4.1887902047863905	5.991464547107982
0.9108	0	0	4.1887902047863905	5.991464547107982
0.891	0	0	4.1887902047863905	5.991464547107982
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982
-0.8118	0	0	4.1887902047863905	5.991464547107982
-0.8316	0	0	4.1887902047863905	5.991464547107982
-0.8514	0	0	4.1887902047863905	5.991464547107982
-0.8712	0	0	4.1887902047863905	5.991464547107982
-0.891	0	0	4.1887902047863905	5.991464547107982
-0.9108	0	0	4.1887902047863905	5.991464547107982
-0.9306	0	0	4.1887902047863905	5.991464547107982
-0.9504	0	0	4.1887902047863905	5.991464547107982
-0.9702	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfb95CL_ScalarSearch400_ALL_4pi.dat <==
0.9702	0	0	2.9057000000000004	5.9036032681528505
0.9504	0	0	4.1887902047863905	5.991464547107982
0.9306	0	0	4.1887902047863905	5.991464547107982
0.9108	0	0	4.1887902047863905	5.991464547107982
0.891	0	0	4.1887902047863905	5.991464547107982
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982
-0.8118	0	0	4.1887902047863905	5.991464547107982
-0.8316	0	0	4.1887902047863905	5.991464547107982
-0.8514	0	0	4.1887902047863905	5.991464547107982
-0.8712	0	0	4.1887902047863905	5.991464547107982
-0.891	0	0	4.1887902047863905	5.991464547107982
-0.9108	0	0	4.1887902047863905	5.991464547107982
-0.9306	0	0	4.1887902047863905	5.991464547107982
-0.9504	0	0	4.1887902047863905	5.991464547107982
-0.9702	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfb95CL_ScalarSearch400_ALL_4pi_10perc.dat <==
0.9108	0	0	4.1887902047863905	5.991464547107982
0.891	0	0	4.1887902047863905	5.991464547107982
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982
-0.8118	0	0	4.1887902047863905	5.991464547107982
-0.8316	0	0	4.1887902047863905	5.991464547107982
-0.8514	0	0	4.1887902047863905	5.991464547107982
-0.8712	0	0	4.1887902047863905	5.991464547107982
-0.891	0	0	4.1887902047863905	5.991464547107982
-0.9108	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfb95CL_ScalarSearch600_ALL_4pi.dat <==
0.891	0	0	0	0
0.8712	0	0	0.4253	5.970591801580264
0.8514	0	0	1.2473	5.849415716077065
0.8316	0	0	2.7086	5.652412344062633
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982
-0.8118	0	0	4.1887902047863905	5.991464547107982
-0.8316	0	0	4.1887902047863905	5.991464547107982
-0.8514	0	0	4.1887902047863905	5.991464547107982
-0.8712	0	0	4.1887902047863905	5.991464547107982
-0.891	0	0	4.0672	5.930555626118232

==> data/fin_sthfb95CL_ScalarSearch600_ALL_4pi_10perc.dat <==
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfgg95CL_HiggsScal200_ALL_4pi.dat <==
0.297	0.	0	0.0056206999999999785	5.980059748575158
0.2772	0	0	0.3556207	5.971297638214351
0.2574	0	0	0.52456	5.937018056664533
0.2376	0	0	0.66875	5.875250262453535
0.2178	0	0	0.79491	5.728288489589572
0.198	0	0	0.99405	5.940178826639057
0.1782	0	0	1.1785	5.973203868255306
0.1584	0	0	1.3697000000000001	5.900116244554048
0.1386	0	0	1.6022	5.830718071941206
0.1188	0	0	1.87	5.79620498839421
0.099	0	0	1.9613	5.294850615293171
0.0792	0	0	2.004	5.314734306301716
0.0594	0	0	2.041	5.193915874733648
0.0396	0	0	2.1538999999999997	5.789880038150841
0.0198	0	0	2.4439	5.13565138199845
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	2.733	5.245692128291083
-0.0396	0	0	2.0846999999999998	5.280619278380982
-0.0594	0	0	1.9318	5.703080182310714
-0.0792	0	0	1.7998	5.076029099934431
-0.099	0	0	1.7058	4.823798135834977
-0.1188	0	0	1.635	5.406207061535023
-0.1386	0	0	1.4693	5.858542597210126
-0.1584	0	0	1.2299	5.7342231968936535
-0.1782	0	0	1.04648	5.70412957580285
-0.198	0	0	0.89926	5.753916993751744
-0.2178	0	0	0.7608699999999999	5.773864808620801
-0.2376	0	0	0.61894	5.737664072784937
-0.2574	0	0	0.49842000000000003	5.867792559611467
-0.2772	0	0	0.35000000000000003	5.94720919170304
-0.29       0     0     0.0                     5.67407


==> data/fin_sthfgg95CL_HiggsScal400_ALL_4pi.dat <==
0.297	0	0	0	0
0.2772	0	0	0.1	5.867764497204211
0.2574	0	0	0.20118960000000002	5.769315543820767
0.2376	0	0	0.29642999999999997	5.681668133236637
0.2178	0	0	0.4	5.661974424322123
0.198	0	0	0.52374	5.749335639667535
0.1782	0	0	0.66254	5.86242215452171
0.1584	0	0	0.81879	5.955318564624339
0.1386	0	0	0.96302	5.804159923827071
0.1188	0	0	1.25	5.9742675465853186
0.099	0	0	1.648	5.914523261196791
0.0792	0	0	2.2704	5.935379905521813
0.0594	0	0	2.6601999999999997	5.882549535665021
0.0396	0	0	3.3484000000000003	5.896404190861631
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	3.6341	5.847481381443913
-0.0792	0	0	3.1	5.744494723526259
-0.099	0	0	2.6114	5.791907846024287
-0.1188	0	0	2.1871	5.975843250143498
-0.1386	0	0	1.8355000000000001	5.971854902298077
-0.1584	0	0	1.5863	5.98642622333246
-0.1782	0	0	1.38	5.830394490740149
-0.198	0	0	1.2113	5.65717796082806
-0.2178	0	0	1.10866	5.840046535998814
-0.2376	0	0	1.0011700000000001	5.907371097959166
-0.2574	0	0	0.8556300000000001	5.6441795763684945
-0.2772	0	0	0.75	5.729187066377621
-0.297	0	0	0.61565	5.756336041270971
-0.31679999999999997	0.25	0	0.41565	5.922666544247463

==> data/fin_sthfgg95CL_HiggsScal600_ALL_4pi.dat <==
0.3168	0	0	0.1	5.722178296879481
0.297	0	0	0.16586	5.557435575405533
0.2772	0	0	0.25026000000000004	5.790907903654215
0.2574	0	0	0.28478	5.403407984282629
0.2376	0	0	0.34652	5.517497407518531
0.2178	0	0	0.37512	5.16911615072871
0.198	0	0	0.45200999999999997	5.811743399315235
0.1782	0	0	0.49  	5.80753
0.1584	0	0	0.53	      5.88499
0.1386	0	0	0.53928	5.1386343722628816
0.1188	0	0	0.66054	5.9277965497643175
0.099	0	0	1.4712	5.906050418731638
0.0792	0	0	2.2600000000000002	5.966727064243969
0.0594	0	0	2.9448000000000003	5.926711692447725
0.0396	0	0	3.8472	5.895909923731779
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	3.3903000000000003	5.763823967926328
-0.0792	0	0	2.4825	5.704804941225802
-0.099	0	0	1.2404000000000002	5.851408296178017
-0.1188	0	0	0.75  	5.90467
-0.1386	0	0	0.67	      5.77941
-0.1584	0	0	0.64  	5.70205
-0.1782	0	0	0.62761	5.849228902545041
-0.198	0	0	0.61  	5.6876
-0.2178	0	0	0.60  	5.77872
-0.2376	0	0	0.57737	5.525455752720777
-0.2574	0	0	0.5569200000000001	5.44532247741472
-0.2772	0	0	0.55  	4.967287964407888
-0.297	0	0	0.51099	5.600329248274971
-0.3168	0	0	0.47846999999999995	5.755723285165589
-0.3366	0.	0	0.42846999999999996	5.892085314017539
-0.3564	0.15000000000000002	0	0.32846999999999993	5.9803710005232915


==> data/fin_sthfgg95CL_ScalarSearch200_ALL_4pi.dat <==
0.9702	3.6969	0	4.1887902047863905	5.991464547107982
0.9504	2.4016	0	4.1887902047863905	5.991464547107982
0.9306	1.6964	0	4.1887902047863905	5.991464547107982
0.9108	1.2367	0	4.1887902047863905	5.991464547107982
0.891	0.90169	0	4.1887902047863905	5.991464547107982
0.8712	0.63936	0	4.1887902047863905	5.991464547107982
0.8514	0.42959	0	4.1887902047863905	5.991464547107982
0.8316	0.25148	0	4.1887902047863905	5.991464547107982
0.8118	0.10636	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1099	5.523707108656076
0.7722	0	0	3.9571	5.15270958652805
0.7524	0	0	3.8477	5.7036033840240465
0.7326	0	0	3.7328	5.648506794835865
0.7128	0	0	3.6317	5.724309770911613
0.693	0	0	3.5245	5.233513476157993
0.6732	0	0	3.4503	5.721145540045665
0.6534	0	0	3.3556	5.165184930642284
0.6336	0	0	3.2902	5.5420887034893855
0.6138	0	0	3.212	5.225143183926585
0.594	0	0	3.1553	5.619724973216758
0.5742	0	0	3.0794	5.068491827819207
0.5544	0	0	3.0278	5.38014238241167
0.5346	0	0	2.9695	5.30057785930447
0.5148	0	0	2.9182	5.411750010630628
0.495	0	0	2.8659	5.377598719048246
0.4752	0	0	2.8208	5.592597732485996
0.4554	0	0	2.768	5.352233113951161
0.4356	0	0	2.7233	5.406784064429963
0.4158	0	0	2.6804	5.474838851756276
0.396	0	0	2.6332	5.276232960534921
0.3762	0	0	2.5942	5.397335877891425
0.3564	0	0	2.5615	5.784469378230836
0.3366	0	0	2.514	5.377250530322864
0.3168	0	0	2.4784	5.509661429470869
0.297	0	0	2.4334	5.1507577389926915
0.2772	0	0	2.405	5.534478843502496
0.2574	0	0	2.3642	5.285290046649664
0.2376	0	0	2.3288	5.259372411099719
0.2178	0	0	2.2895	5.023964516077025
0.198	0	0	2.2545	4.948654790655215
0.1782	0	0	2.2285	5.225972237864916
0.1584	0	0	2.2041	5.514464376419839
0.1386	0	0	2.1682	5.19538155578022
0.1188	0	0	2.1448	5.3379414567077115
0.099	0	0	2.1211	5.526913155011416
0.0792	0	0	2.1025	4.909615175514064
0.0594	0	0	2.1021	4.688297144120787
0.0396	0	0	2.1795999999999998	5.625062517328513
0.0198	0	0	2.4772000000000003	5.2508775826137954
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	2.733	5.745426796943426
-0.0396	0	0	2.0833999999999997	5.507673192193378
-0.0594	0	0	1.9176	4.65670973940356
-0.0792	0	0	1.8629	5.159023199086632
-0.099	0	0	1.811	5.118210797957368
-0.1188	0	0	1.7744	5.372633518641693
-0.1386	0	0	1.7408	5.5035184484940745
-0.1584	0	0	1.6966	5.152496552517518
-0.1782	0	0	1.6703	5.565628538348498
-0.198	0	0	1.6327	5.436463760502049
-0.2178	0	0	1.5942	5.260832854025862
-0.2376	0	0	1.5591	5.2376928611940645
-0.2574	0	0	1.5277	5.3829524909401485
-0.2772	0	0	1.4958	5.520870344814606
-0.297	0	0	1.455	5.271597657076122
-0.3168	0	0	1.4203	5.3154645939540615
-0.3366	0	0	1.3831	5.2746368279861855
-0.3564	0	0	1.3509	5.480522445004636
-0.3762	0	0	1.3131	5.469699978943444
-0.396	0	0	1.2794	5.678666623724906
-0.4158	0	0	1.2304	5.25598302265074
-0.4356	0	0	1.1963	5.5183748327254385
-0.4554	0	0	1.1502	5.325419222066191
-0.4752	0	0	1.112	5.513914484335875
-0.495	0	0	1.0728	5.726431611575228
-0.5148	0	0	1.0289	5.803652145604772
-0.5346	0	0	0.97425	5.4977097800796075
-0.5544	0	0	0.93374	5.873067468939583
-0.5742	0	0	0.87943	5.755740014953896
-0.594	0	0	0.82015	5.5485403080814955
-0.6138	0	0	0.75999	5.431464600934133
-0.6336	0	0	0.70575	5.65884703235649
-0.6534	0	0	0.63473	5.39910819204277
-0.6732	0	0	0.56867	5.477008407866877
-0.693	0	0	0.49935	5.612576549539371
-0.7128	0	0	0.42789	5.8757823465470445
-0.7326	0	0	0.33094	5.483972382027881
-0.7524	0	0	0.24697	5.808897381849575
-0.7722	0	0	0.13466	5.526878226457868
-0.792	0	0	0.021663	5.611392192532784


==> data/fin_sthfgg95CL_ScalarSearch200_ALL_4pi_10perc.dat <==
0.9702	3.6969	0	4.1887902047863905	5.991464547107982
0.9504	2.4016	0	4.1887902047863905	5.991464547107982
0.9306	1.6964	0	4.1887902047863905	5.991464547107982
0.9108	1.2367	0	4.1887902047863905	5.991464547107982
0.891	0.90169	0	4.1887902047863905	5.991464547107982
0.8712	0.63936	0	4.1887902047863905	5.991464547107982
0.8514	0.42959	0	4.1887902047863905	5.991464547107982
0.8316	0.25148	0	4.1887902047863905	5.991464547107982
0.8118	0.10636	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1099	5.523707085810058
0.7722	0	0	3.9571	5.152709607834235
0.7524	0	0	3.8477	5.7036033840240465
0.7326	0	0	3.7328	5.648506769983531
0.7128	0	0	3.6317	5.724309770911613
0.693	0	0	3.5245	5.233513053202181
0.6732	0	0	3.4503	5.721145540045665
0.6534	0	0	3.3556	5.165184953657603
0.6336	0	0	3.2902	5.5420887034893855
0.6138	0	0	3.212	5.22514320758411
0.594	0	0	3.1553	5.619725000456402
0.5742	0	0	3.0794	5.068491827819207
0.5544	0	0	3.0278	5.380142402364136
0.5346	0	0	2.9695	5.30057785930447
0.5148	0	0	2.9182	5.411750010630628
0.495	0	0	2.8659	5.377598822902578
0.4752	0	0	2.8208	5.5925977600932955
0.4554	0	0	2.768	5.352233113951161
0.4356	0	0	2.7233	5.406784064429963
0.4158	0	0	2.6804	5.474838851756276
0.396	0	0	2.6332	5.276232960534921
0.3762	0	0	2.5942	5.397335877891425
0.3564	0	0	2.5615	5.784469378230498
0.3366	0	0	2.514	5.377250530322864
0.3168	0	0	2.4784	5.509661429471013
0.297	0	0	2.4334	5.1507577389926915
0.2772	0	0	2.405	5.534478843502496
0.2574	0	0	2.3642	5.285290046649664
0.2376	0	0	2.3288	5.259372411099692
0.2178	0	0	2.2895	5.023964516077025
0.198	0	0	2.2545	4.948654790655095
0.1782	0	0	2.2285	5.225972237865002
0.1584	0	0	2.2041	5.514464376419839
0.1386	0	0	2.1682	5.195381555780171
0.1188	0	0	2.1448	5.337941456707775
0.099	0	0	2.1211	5.526913182922311
0.0792	0	0	2.1025	4.897541800323237
0.0594	0	0	2.1021	4.688297144120787
0.0396	0	0	2.1795999999999998	5.625062430465254
0.0198	0	0	2.4772000000000003	5.250877582613796
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	2.733	5.745426796942413
-0.0396	0	0	2.0833999999999997	5.507673137394891
-0.0594	0	0	1.9176	4.65670973940356
-0.0792	0	0	1.8629	5.159023199086632
-0.099	0	0	1.811	5.020780139842301
-0.1188	0	0	1.7744	5.265619077938029
-0.1386	0	0	1.7408	5.5035184484940745
-0.1584	0	0	1.6966	5.152496552517518
-0.1782	0	0	1.6703	5.565628568337331
-0.198	0	0	1.6327	5.436463760502049
-0.2178	0	0	1.5942	5.260832877442969
-0.2376	0	0	1.5591	5.2376928611940645
-0.2574	0	0	1.5277	5.3829524909402116
-0.2772	0	0	1.4958	5.520870344814632
-0.297	0	0	1.455	5.271597657076122
-0.3168	0	0	1.4203	5.315464612428789
-0.3366	0	0	1.3831	5.274636827986242
-0.3564	0	0	1.3509	5.480522463606269
-0.3762	0	0	1.3131	5.469699978943596
-0.396	0	0	1.2794	5.678666623724947
-0.4158	0	0	1.2304	5.255983022650784
-0.4356	0	0	1.1963	5.51837484923606
-0.4554	0	0	1.1502	5.325419222066191
-0.4752	0	0	1.112	5.513914484335875
-0.495	0	0	1.0728	5.726431611575228
-0.5148	0	0	1.0289	5.803652129599992
-0.5346	0	0	0.97425	5.4977097800796075
-0.5544	0	0	0.93374	5.873067468939583
-0.5742	0	0	0.87943	5.755740005874751
-0.594	0	0	0.82015	5.547359982051036
-0.6138	0	0	0.75999	5.431464600934133
-0.6336	0	0	0.70575	5.65884703235649
-0.6534	0	0	0.63473	5.399108203089031
-0.6732	0	0	0.56867	5.477008410000757
-0.693	0	0	0.49935	5.611656402053772
-0.7128	0	0	0.42789	5.8757821055535935
-0.7326	0	0	0.33094	5.483972382027881
-0.7524	0	0	0.24697	5.808897381849575
-0.7722	0	0	0.13466	5.526878226457868
-0.792	0	0	0.021663	5.61139220199858


==> data/fin_sthfgg95CL_ScalarSearch400_ALL_4pi.dat <==
0.9702	2.6817	0	4.1887902047863905	5.991464547107982
0.9504	2.1353	0	4.1887902047863905	5.991464547107982
0.9306	1.2365	0	4.1887902047863905	5.991464547107982
0.9108	0.73037	0	4.1887902047863905	5.991464547107982
0.891	0.26758000000000004	0	4.1887902047863905	5.991464547107982
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	3.8165000000000004	5.906490193219476
0.4752	0	0	3.4096	5.926314980930727
0.4554	0	0	3.0962	5.939863365341949
0.4356	0	0	2.8471	5.941998867989101
0.4158	0	0	2.6500000000000004	5.9525245088208845
0.396	0	0	2.4674	5.855761596970478
0.3762	0	0	2.3196	5.773307216278868
0.3564	0	0	2.2466	5.928330932754027
0.3366	0	0	2.1654	5.947214574842769
0.3168	0	0	2.1	5.953319266235983
0.297	0	0	2.0134	5.767047743884503
0.2772	0	0	1.9949000000000001	5.832610908610745
0.2574	0	0	1.9532	5.696483195123943
0.2376	0	0	2.0153	5.896398413347438
0.2178	0	0	2.15	5.899704039614247
0.198	0	0	2.4883	5.980110433277378
0.1782	0	0	3.3098	5.941562291675409
0.1584	0	0	3.5114	5.7917483795333835
0.1386	0	0	3.6867	5.835834925160995
0.1188	0	0	3.85	5.689447720461322
0.099	0	0	4.094	5.819771238547792
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	3.8000000000000003	5.893795899809567
-0.099	0	0	3.3619	5.582279119838853
-0.1188	0	0	3.0704	5.557934546782897
-0.1386	0	0	2.8543	5.6494270566111435
-0.1584	0	0	2.6841	5.786666116031994
-0.1782	0	0	2.5341	5.807038467032559
-0.198	0	0	2.4298	5.9882235406692015
-0.2178	0	0	2.3348	5.9839107137801255
-0.2376	0	0	2.2291000000000003	5.673175084032851
-0.2574	0	0	2.1945	5.723203656000406
-0.2772	0	0	2.15	5.561314560117505
-0.297	0	0	2.1334999999999997	5.564013712146825
-0.3168	0	0	2.135	5.755703871296766
-0.3366	0	0	2.1235	5.816998522042542
-0.3564	0	0	2.1068000000000002	5.807009400961306
-0.3762	0	0	2.0772999999999997	5.608551343045475
-0.396	0	0	2.0736	5.792381068899827
-0.4158	0	0	2.06	5.83457
-0.4356	0	0	2.05	5.93986
-0.4554	0	0	2.0255	5.815242802993801
-0.4752	0	0	2.0145	5.938650518994425
-0.495	0	0	1.99	5.90414
-0.5148	0	0	1.937	5.555818987693911
-0.5346	0	0	1.9131	5.795596843271638
-0.5544	0	0	1.8682	5.891956826348588
-0.5742	0	0	1.81	5.85046
-0.594	0	0	1.7547000000000001	5.9809381455383885
-0.6138	0	0	1.729	5.98522194512044
-0.6336	0	0	1.79	5.97873
-0.6534	0	0	1.8088	5.759505682769061
-0.6732	0	0	1.7852999999999999	5.984951623737166
-0.693	0	0	1.6467	5.485415099139319
-0.7128	0	0	1.5548000000000002	5.462438939863067
-0.7326	0	0	1.4433	5.511697486980255
-0.7524	0	0	1.2825000000000002	5.6329787582944
-0.7722	0	0	1.08542	5.791185327488831
-0.792	0	0	0.7858	5.43471219908774
-0.8118	0	0	0.5826100000000001	5.583155080308022
-0.8316	0	0	0.42667	5.573483071599771
-0.8514	0	0	0.28557	5.61213632137938
-0.8712	0	0	0.09245800000000001	5.647780249169134


==> data/fin_sthfgg95CL_ScalarSearch400_ALL_4pi_10perc.dat <==
0.9108	2.5406	0	3.4512	5.865146653701794
0.891	1.7891	0	3.1966	5.81734679688569
0.8712	1.2139	0	3.0278	5.833459787247644
0.8514	0.80738	0	2.9265999999999996	5.950937592668641
0.8316	0.46893	0	2.7997	5.820929190805449
0.8118	0.16331	0	2.7571	5.954254086633381
0.792	0	0	2.6641	5.775843076004547
0.7722	0	0	2.6239	5.7673938975314485
0.7524	0	0	2.6342	5.938173682348301
0.7326	0	0	2.6273999999999997	5.981246201343666
0.7128	0	0	2.6191	5.97074706711228
0.693	0	0	2.6046	5.78402949697856
0.6732	0	0	2.6282	5.8016378011201954
0.6534	0	0	2.6452	5.749757335335398
0.6336	0	0	2.6777	5.741136175273984
0.6138	0	0	2.7373999999999996	5.842758062725294
0.594	0	0	2.7504	5.757488217825891
0.5742	0	0	2.8125999999999998	5.95121774401396
0.5544	0	0	2.8434	5.931870340002941
0.5346	0	0	2.8555	5.782377567617517
0.5148	0	0	2.9173	5.887149835222753
0.495	0	0	2.9058	5.776068989892819
0.4752	0	0	2.9225	5.941950514138773
0.4554	0	0	2.8595	5.938140090912476
0.4356	0	0	2.7248	5.794394321683513
0.4158	0	0	2.6	5.814431266343209
0.396	0	0	2.4553	5.8018803530017
0.3762	0	0	2.3642000000000003	5.9836936736127155
0.3564	0	0	2.2466	5.9283305506640165
0.3366	0	0	2.1654	5.94721469086623
0.3168	0	0	2.1	5.953319274614172
0.297	0	0	2.0134	5.767047743888252
0.2772	0	0	1.9949000000000001	5.832610908613966
0.2574	0	0	1.9532	5.973718943913049
0.2376	0	0	2.0153	5.896398414682939
0.2178	0	0	2.15	5.899704039610531
0.198	0	0	2.4883	5.9801104333439365
0.1782	0	0	3.3098	5.941562291675409
0.1584	0	0	3.5114	5.791748437899648
0.1386	0	0	3.6867	5.835834974497553
0.1188	0	0	3.85	5.6894477891025925
0.099	0	0	4.094	5.775674985698049
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	3.8000000000000003	5.893796046295146
-0.099	0	0	3.3619	5.582279119838853
-0.1188	0	0	3.0704	5.557934546782897
-0.1386	0	0	2.8543	5.649427109273441
-0.1584	0	0	2.6841	5.786666116031994
-0.1782	0	0	2.5341	5.807037324447521
-0.198	0	0	2.4298	5.988223619428708
-0.2178	0	0	2.3348	5.9839107144929145
-0.2376	0	0	2.2291000000000003	5.673175018591756
-0.2574	0	0	2.1945	5.723203658175793
-0.2772	0	0	2.15	5.561314196740889
-0.297	0	0	2.1334999999999997	5.564014096789778
-0.3168	0	0	2.135	5.755703868838367
-0.3366	0	0	2.1235	5.816998239073046
-0.3564	0	0	2.1068000000000002	5.807009107009367
-0.3762	0	0	2.0905	5.803675645399932
-0.396	0	0	2.0556	5.522851901054177
-0.4158	0	0	2.06	5.241851983488631
-0.4356	0	0	2.05	5.583982038008285
-0.4554	0	0	2.0009	5.719347935539907
-0.4752	0	0	1.9691999999999998	5.840638459217588
-0.495	0	0	1.8977	5.488475855147427
-0.5148	0	0	1.8458	5.645603624597359
-0.5346	0	0	1.7555	5.377473283468533
-0.5544	0	0	1.7016	5.829351033435077
-0.5742	0	0	1.5798	5.2118585590885145
-0.594	0	0	1.5207	5.637141014103766
-0.6138	0	0	1.4175	5.327986455756002
-0.6336	0	0	1.325	5.3942954291840435
-0.6534	0	0	1.2094	5.320474792837664
-0.6732	0	0	1.0814000000000001	5.223421974688433
-0.693	0	0	0.99239	5.976135625688822
-0.7128	0	0	0.83723	5.687931150968082
-0.7326	0	0	0.67003	5.456776199439767
-0.7524	0	0	0.49311	5.390852109624896
-0.7722	0	0	0.32117999999999997	5.747822535503347
-0.792	0	0	0.092421	5.59367803772696


==> data/fin_sthfgg95CL_ScalarSearch600_ALL_4pi.dat <==
0.891	0	0	0	0
0.8712	0	0	0	0
0.8514	0	0	0	0
0.8316	0	0	0	0
0.8118	0	0	0	0
0.792	0	0	1.3029	5.623479641578323
0.7722	0	0	1.2533	5.672667383606417
0.7524	0	0	1.2287	5.459316113424698
0.7326	0	0	1.235	5.451059171001772
0.7128	0	0	1.2432	5.31181475301107
0.693	0	0	1.2662	5.4991772935864205
0.6732	0	0	1.29	5.81675
0.6534	0	0	1.3	5.93418
0.6336	0	0	1.3	5.85203
0.6138	0	0	1.31	5.98065
0.594	0	0	1.31	5.95721
0.5742	0	0	1.2932000000000001	5.702252962863557
0.5544	0	0	1.2990000000000002	5.971394804491623
0.5346	0	0	1.2633	5.535866034957127
0.5148	0	0	1.2207000000000001	5.1701753170697975
0.495	0	0	1.1855	5.17591768756912
0.4752	0	0	1.1459000000000001	5.3483367371700705
0.4554	0	0	1.1146	5.877183788583905
0.4356	0	0	1.05224	5.890322769197004
0.4158	0	0	0.9474800000000001	5.03044370430849
0.396	0	0	0.89663	5.186377659809448
0.3762	0	0	0.85653	5.4869910663328945
0.3564	0	0	0.8105100000000001	5.47502966522648
0.3366	0	0	0.74278	4.733145764868593
0.3168	0	0	0.72144	4.9437321767073055
0.297	0	0	0.69727	4.973738529701634
0.2772	0	0	0.67882	5.050011396251721
0.2574	0	0	0.66211	5.07924403326145
0.2376	0	0	0.64718	5.068013408931849
0.2178	0	0	0.63784	5.132650428050484
0.198	0	0	0.63875	5.41808605728507
0.1782	0	0	0.63805	5.532963576865548
0.1584	0	0	0.64389	5.647294916267707
0.1386	0	0	0.66944	5.732460173628629
0.1188	0	0	0.76812	5.58204851727823
0.099	0	0	2.2569	5.95744531179125
0.0792	0	0	3.1612	5.733849267084781
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	3.7803	5.840220573705877
-0.0792	0	0	2.7514	5.956568824763644
-0.099	0	0	1.8784	5.748475433294575
-0.1188	0	0	0.80907	5.622359529071832
-0.1386	0	0	0.71802	5.734112524671365
-0.1584	0	0	0.69147	5.617802720591733
-0.1782	0	0	0.69209	5.802814288646877
-0.198	0	0	0.68686	5.566377362327158
-0.2178	0	0	0.68236	5.210850750789939
-0.2376	0	0	0.6995	5.435964056907059
-0.2574	0	0	0.72  	5.67885
-0.2772	0	0	0.73388	5.613586528246536
-0.297	0	0	0.73627	5.120268580368575
-0.3168	0	0	0.75796	5.111811217959032
-0.3366	0	0	0.77514	4.883376462149381
-0.3564	0	0	0.81513	5.12891999915983
-0.3762	0	0	0.86842	5.560530271003082
-0.396	0	0	0.88138	4.830583595766631
-0.4158	0	0	0.95657	5.3785700532746805
-0.4356	0	0	1.03601	5.895816999980536
-0.4554	0	0	1.1	5.93671
-0.4752	0	0	1.143	5.49910041041187
-0.495	0	0	1.2246000000000001	5.9450960890430515
-0.5148	0	0	1.27  	5.83899
-0.5346	0	0	1.31  	5.99146
-0.5544	0	0	1.33  	5.87066
-0.5742	0	0	1.34  	5.90167
-0.594	0	0	1.33	      5.79864
-0.6138	0	0	1.32  	5.95858
-0.6336	0	0	1.2877	5.846635582656973
-0.6534	0	0	1.2439	5.676306961416806
-0.6732	0	0	1.1862	5.430501338601916
-0.693	0	0	1.1363	5.639181486871412
-0.7128	0	0	1.07  	5.80612
-0.7326	0	0	0.97166	5.65334125361864
-0.7524	0	0	0.87  	5.85553
-0.7722	0	0	0.75  	5.95294
-0.792	0	0	0.64188	5.50319289743728
-0.8118	0	0	0.52212	5.4147580154457025
-0.8316	0	0	0.35001	5.662876931843056
-0.8514	0	0	0.08954000000000001	5.670625368074108


==> data/fin_sthfgg95CL_ScalarSearch600_ALL_4pi_10perc.dat <==
0.8118000000000001	0.30000000000000004	0	0.64809	5.952133606832818
0.792	0	0	0.74809	5.301762748848315
0.7722	0	0	0.77149	5.67463641418364
0.7524	0	0	0.76546	5.727035787222338
0.7326	0	0	0.75382	5.589295865784191
0.7128	0	0	0.74771	5.640262110372768
0.693	0	0	0.74615	5.7017337929948315
0.6732	0	0	0.74947	5.781988465658112
0.6534	0	0	0.74437	5.497965843926905
0.6336	0	0	0.75417	5.621837063490038
0.6138	0	0	0.75803	5.4911370165967455
0.594	0	0	0.76802	5.491288798375926
0.5742	0	0	0.77936	5.4722980951918885
0.5544	0	0	0.7828	5.168615439372461
0.5346	0	0	0.78544	4.814322268237211
0.5148	0	0	0.81943	5.244225487010509
0.495	0	0	0.84652	5.475609519398699
0.4752	0	0	0.84827	5.066523953380364
0.4554	0	0	0.8954300000000001	5.954852947090441
0.4356	0	0	0.8869900000000001	5.526667726748417
0.4158	0	0	0.86014	4.933836494734015
0.396	0	0	0.85529	5.150963605905828
0.3762	0	0	0.8419800000000001	5.439614714451014
0.3564	0	0	0.80076	5.254491636116482
0.3366	0	0	0.74278	4.733145954160305
0.3168	0	0	0.72144	4.9437321623673895
0.297	0	0	0.69727	4.973738559976166
0.2772	0	0	0.67882	5.050011458806429
0.2574	0	0	0.66211	5.079244581771778
0.2376	0	0	0.64718	5.068013250287906
0.2178	0	0	0.63784	5.132650435549541
0.198	0	0	0.63875	5.418085527415722
0.1782	0	0	0.63805	5.532963576855535
0.1584	0	0	0.64389	5.6472950411646075
0.1386	0	0	0.66944	5.732460173627561
0.1188	0	0	0.76812	5.582048517274571
0.099	0	0	2.2569	5.935944459616081
0.0792	0	0	3.1612	5.733849267084781
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	3.7803	5.803127775957525
-0.0792	0	0	2.7514	5.956568824763644
-0.099	0	0	1.8784	5.748389912506878
-0.1188	0	0	0.80907	5.622359547418477
-0.1386	0	0	0.71802	5.734112527874783
-0.1584	0	0	0.69147	5.617802720578794
-0.1782	0	0	0.69209	5.802814288667431
-0.198	0	0	0.68686	5.56637753421721
-0.2178	0	0	0.68236	5.2108475849419005
-0.2376	0	0	0.6995	5.435963994190532
-0.2574	0	0	0.72  	5.67885
-0.2772	0	0	0.73388	5.613586542076374
-0.297	0	0	0.73627	5.120268496874712
-0.3168	0	0	0.75796	5.1118122143552505
-0.3366	0	0	0.77514	4.883376464360071
-0.3564	0	0	0.84311	5.890855569528355
-0.3762	0	0	0.83726	4.846818938785975
-0.396	0	0	0.8891600000000001	5.432425660993616
-0.4158	0	0	0.9255	5.863511013041039
-0.4356	0	0	0.94	      5.9824
-0.4554	0	0	0.92939	5.669567073888876
-0.4752	0	0	0.91557	5.488410473159903
-0.495	0	0	0.90397	5.512292940755101
-0.5148	0	0	0.88001	5.267951738060928
-0.5346	0	0	0.88	      5.72656
-0.5544	0	0	0.86  	5.81674
-0.5742	0	0	0.8465	5.608852740058677
-0.594	0	0	0.84  	5.7834
-0.6138	0	0	0.81625	5.401556098913672
-0.6336	0	0	0.79755	5.131328692367644
-0.6534	0	0	0.76902	4.748985542484038
-0.6732	0	0	0.76597	5.668037740735316
-0.693	0	0	0.70639	5.1446815692449555
-0.7128	0	0	0.64483	5.1841593536654855
-0.7326	0	0	0.5644	5.272906915326528
-0.7524	0	0	0.44239	4.952170284750216
-0.7722	0	0	0.2844	4.90618163457371
-0.792	0	0	0.072665	5.39599409206521


==> data/fin_sthfm95CL_HiggsScal200_ALL_4pi.dat <==
0.2772	0	0	2.3000000000000003	5.985866499988788
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfm95CL_HiggsScal400_ALL_4pi.dat <==
0.297	0	0	2.35	5.984393435863352
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfm95CL_HiggsScal600_ALL_4pi.dat <==
0.3366	0.	0	3.5887902047863904	5.988776378003649
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfm95CL_ScalarSearch200_ALL_4pi.dat <==
0.9702	0	0	4.1887902047863905	5.991464547107982
0.9504	0	0	4.1887902047863905	5.991464547107982
0.9306	0	0	4.1887902047863905	5.991464547107982
0.9108	0	0	4.1887902047863905	5.991464547107982
0.891	0	0	4.1887902047863905	5.991464547107982
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982
-0.8118	0	0	4.1887902047863905	5.991464547107982
-0.8316	0	0	4.1887902047863905	5.991464547107982
-0.8514	0	0	4.1887902047863905	5.991464547107982
-0.8712	0	0	4.1887902047863905	5.991464547107982
-0.891	0	0	4.1887902047863905	5.991464547107982
-0.9108	0	0	4.1887902047863905	5.991464547107982
-0.9306	0	0	4.1887902047863905	5.991464547107982
-0.9504	0	0	4.1887902047863905	5.991464547107982
-0.9702	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfm95CL_ScalarSearch200_ALL_4pi_10perc.dat <==
0.9702	0	0	4.1887902047863905	5.991464547107982
0.9504	0	0	4.1887902047863905	5.991464547107982
0.9306	0	0	4.1887902047863905	5.991464547107982
0.9108	0	0	4.1887902047863905	5.991464547107982
0.891	0	0	4.1887902047863905	5.991464547107982
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982
-0.8118	0	0	4.1887902047863905	5.991464547107982
-0.8316	0	0	4.1887902047863905	5.991464547107982
-0.8514	0	0	4.1887902047863905	5.991464547107982
-0.8712	0	0	4.1887902047863905	5.991464547107982
-0.891	0	0	4.1887902047863905	5.991464547107982
-0.9108	0	0	4.1887902047863905	5.991464547107982
-0.9306	0	0	4.1887902047863905	5.991464547107982
-0.9504	0	0	4.1887902047863905	5.991464547107982
-0.9702	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfm95CL_ScalarSearch400_ALL_4pi.dat <==
0.9702	0	0	4.1887902047863905	5.991464547107982
0.9504	0	0	4.1887902047863905	5.991464547107982
0.9306	0	0	4.1887902047863905	5.991464547107982
0.9108	0	0	4.1887902047863905	5.991464547107982
0.891	0	0	4.1887902047863905	5.991464547107982
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982
-0.8118	0	0	4.1887902047863905	5.991464547107982
-0.8316	0	0	4.1887902047863905	5.991464547107982
-0.8514	0	0	4.1887902047863905	5.991464547107982
-0.8712	0	0	4.1887902047863905	5.991464547107982
-0.891	0	0	4.1887902047863905	5.991464547107982
-0.9108	0	0	4.1887902047863905	5.991464547107982
-0.9306	0	0	4.1887902047863905	5.991464547107982
-0.9504	0	0	4.1887902047863905	5.991464547107982
-0.9702	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfm95CL_ScalarSearch400_ALL_4pi_10perc.dat <==
0.9108	0	0	4.1887902047863905	5.991464547107982
0.891	0	0	4.1887902047863905	5.991464547107982
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982
-0.8118	0	0	4.1887902047863905	5.991464547107982
-0.8316	0	0	4.1887902047863905	5.991464547107982
-0.8514	0	0	4.1887902047863905	5.991464547107982
-0.8712	0	0	4.1887902047863905	5.991464547107982
-0.891	0	0	4.1887902047863905	5.991464547107982
-0.9108	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfm95CL_ScalarSearch600_ALL_4pi.dat <==
0.891	0	0	0	0
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982
-0.8118	0	0	4.1887902047863905	5.991464547107982
-0.8316	0	0	4.1887902047863905	5.991464547107982
-0.8514	0	0	4.1887902047863905	5.991464547107982
-0.8712	0	0	4.1887902047863905	5.991464547107982
-0.891	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfm95CL_ScalarSearch600_ALL_4pi_10perc.dat <==
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfmu95CL_HiggsScal200_ALL_4pi.dat <==
0.297	1.05	0	1.5123699999999998	5.989648110887236
0.2772	0	0	3.46237	5.957996831076854
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	3.2421	5.960862479038439
-0.2574	0	0	2.2085	5.956659261635612
-0.2772	0	0	1.1	5.991253398789013

==> data/fin_sthfmu95CL_HiggsScal400_ALL_4pi.dat <==
0.31679999999999997	0.4	0	1.8789	5.982406040021088
0.297	0	0	3.2789	5.979743566160305
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	3.8041	5.972503498042695
-0.2574	0	0	2.95908	5.974233262090866
-0.2772	0	0	2.1	5.988737025147773
-0.297	0	0	1.1	5.981494159218007

==> data/fin_sthfmu95CL_HiggsScal600_ALL_4pi.dat <==
0.3564	0.	0	2.0743	5.989789153871556
0.3366	0.	0	3.2243000000000004	5.941272880486192
0.3168	0	0	4.0243	5.922045494680775
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1312	5.983076365263509
-0.297	0	0	3.2392000000000003	5.954093463879895
-0.3168	0	0	2.35	5.9588655977896
-0.3366	0.	0	1.35	5.955686649563089

==> data/fin_sthfmu95CL_ScalarSearch200_ALL_4pi.dat <==
0.9702	0	0	4.1887902047863905	5.991464547107982
0.9504	0	0	4.1887902047863905	5.991464547107982
0.9306	0	0	4.1887902047863905	5.991464547107982
0.9108	0	0	4.1887902047863905	5.991464547107982
0.891	0	0	4.1887902047863905	5.991464547107982
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982
-0.8118	0	0	4.1887902047863905	5.991464547107982
-0.8316	0	0	4.1887902047863905	5.991464547107982
-0.8514	0	0	4.1887902047863905	5.991464547107982
-0.8712	0	0	4.1887902047863905	5.991464547107982
-0.891	0	0	4.1887902047863905	5.991464547107982
-0.9108	0	0	4.1887902047863905	5.991464547107982
-0.9306	0	0	4.1887902047863905	5.991464547107982
-0.9504	0	0	4.1887902047863905	5.991464547107982
-0.9702	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfmu95CL_ScalarSearch200_ALL_4pi_10perc.dat <==
0.9702	0	0	4.1887902047863905	5.991464547107982
0.9504	0	0	4.1887902047863905	5.991464547107982
0.9306	0	0	4.1887902047863905	5.991464547107982
0.9108	0	0	4.1887902047863905	5.991464547107982
0.891	0	0	4.1887902047863905	5.991464547107982
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982
-0.8118	0	0	4.1887902047863905	5.991464547107982
-0.8316	0	0	4.1887902047863905	5.991464547107982
-0.8514	0	0	4.1887902047863905	5.991464547107982
-0.8712	0	0	4.1887902047863905	5.991464547107982
-0.891	0	0	4.1887902047863905	5.991464547107982
-0.9108	0	0	4.1887902047863905	5.991464547107982
-0.9306	0	0	4.1887902047863905	5.991464547107982
-0.9504	0	0	4.1887902047863905	5.991464547107982
-0.9702	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfmu95CL_ScalarSearch400_ALL_4pi.dat <==
0.9702	0	0	4.1887902047863905	5.991464547107982
0.9504	0	0	4.1887902047863905	5.991464547107982
0.9306	0	0	4.1887902047863905	5.991464547107982
0.9108	0	0	4.1887902047863905	5.991464547107982
0.891	0	0	4.1887902047863905	5.991464547107982
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982
-0.8118	0	0	4.1887902047863905	5.991464547107982
-0.8316	0	0	4.1887902047863905	5.991464547107982
-0.8514	0	0	4.1887902047863905	5.991464547107982
-0.8712	0	0	4.1887902047863905	5.991464547107982
-0.891	0	0	4.1887902047863905	5.991464547107982
-0.9108	0	0	4.1887902047863905	5.991464547107982
-0.9306	0	0	4.1887902047863905	5.991464547107982
-0.9504	0	0	4.1887902047863905	5.991464547107982
-0.9702	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfmu95CL_ScalarSearch400_ALL_4pi_10perc.dat <==
0.9108	0	0	4.1887902047863905	5.991464547107982
0.891	0	0	4.1887902047863905	5.991464547107982
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982
-0.8118	0	0	4.1887902047863905	5.991464547107982
-0.8316	0	0	4.1887902047863905	5.991464547107982
-0.8514	0	0	4.1887902047863905	5.991464547107982
-0.8712	0	0	4.1887902047863905	5.991464547107982
-0.891	0	0	4.1887902047863905	5.991464547107982
-0.9108	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfmu95CL_ScalarSearch600_ALL_4pi.dat <==
0.891	0	0	0	0
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982
-0.8118	0	0	4.1887902047863905	5.991464547107982
-0.8316	0	0	4.1887902047863905	5.991464547107982
-0.8514	0	0	4.1887902047863905	5.991464547107982
-0.8712	0	0	4.1887902047863905	5.991464547107982
-0.891	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfmu95CL_ScalarSearch600_ALL_4pi_10perc.dat <==
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfp95CL_HiggsScal200_ALL_4pi.dat <==
0.2772	0	0	0.1	5.942416284845412
0.2574	0	0	0.76459	5.96436190330973
0.2376	0	0	1.3380800000000002	5.985193201079929
0.2178	0	0	1.8460999999999999	5.924142617499679
0.198	0	0	2.4447	5.986219940901061
0.1782	0	0	3.0244	5.937383651855782
0.1584	0	0	3.7295	5.95766718709275
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	3.7605	5.913678397573843
-0.2574	0	0	3.2356	5.982470241041166
-0.2772	0	0	2.6	5.988695397563265
-0.297	1.1	0	1.35	5.985563486079976

==> data/fin_sthfp95CL_HiggsScal400_ALL_4pi.dat <==
0.297	0	0	0.	5.982968224343927
0.2772	0	0	0.5	5.907169311105228
0.2574	0	0	1.	5.953498076228713
0.2376	0	0	1.44013	5.9287693777103065
0.2178	0	0	1.9217000000000002	5.9738331287487485
0.198	0	0	2.3752	5.915612135994559
0.1782	0	0	2.9195	5.9364059542299685
0.1584	0	0	3.5304	5.937486860184222
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.0259	5.928699305329474
-0.2574	0	0	3.5907999999999998	5.985119490042043
-0.2772	0	0	3.1	5.959117175385322
-0.297	0	0	2.5627000000000004	5.962334748437575
-0.31679999999999997	0.8500000000000001	0	1.7127000000000003	5.976192057247106

==> data/fin_sthfp95CL_HiggsScal600_ALL_4pi.dat <==
0.3366	0.	0	0.050000000000000044	5.914393228650783
0.3168	0	0	0.6000000000000001	5.976769997726551
0.297	0	0	1.05	5.9694012621787955
0.2772	0	0	1.44059	5.86434062359078
0.2574	0	0	1.8999000000000001	5.944947264338169
0.2376	0	0	2.3488	5.959161334912203
0.2178	0	0	2.8179000000000003	5.948810072822377
0.198	0	0	3.3357	5.94315036738753
0.1782	0	0	3.9482	5.9903118367751595
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	3.981	5.964781233381863
-0.297	0	0	3.541	5.93317034222774
-0.3168	0	0	3.0948	5.927482648467048
-0.3366	0.	0	2.5948	5.940817112497579
-0.3564	0.7000000000000001	0	1.8448000000000002	5.949476797329946

==> data/fin_sthfp95CL_ScalarSearch200_ALL_4pi.dat <==
0.9702	0	0	4.1887902047863905	5.991464547107982
0.9504	0	0	4.1887902047863905	5.991464547107982
0.9306	0	0	4.1887902047863905	5.991464547107982
0.9108	0	0	4.1887902047863905	5.991464547107982
0.891	0	0	4.1887902047863905	5.991464547107982
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982
-0.8118	0	0	4.1887902047863905	5.991464547107982
-0.8316	0	0	4.1887902047863905	5.991464547107982
-0.8514	0	0	4.1887902047863905	5.991464547107982
-0.8712	0	0	4.1887902047863905	5.991464547107982
-0.891	0	0	4.1887902047863905	5.991464547107982
-0.9108	0	0	4.1887902047863905	5.991464547107982
-0.9306	0	0	4.1887902047863905	5.991464547107982
-0.9504	0	0	4.1887902047863905	5.991464547107982
-0.9702	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfp95CL_ScalarSearch200_ALL_4pi_10perc.dat <==
0.9702	0	0	4.1887902047863905	5.991464547107982
0.9504	0	0	4.1887902047863905	5.991464547107982
0.9306	0	0	4.1887902047863905	5.991464547107982
0.9108	0	0	4.1887902047863905	5.991464547107982
0.891	0	0	4.1887902047863905	5.991464547107982
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982
-0.8118	0	0	4.1887902047863905	5.991464547107982
-0.8316	0	0	4.1887902047863905	5.991464547107982
-0.8514	0	0	4.1887902047863905	5.991464547107982
-0.8712	0	0	4.1887902047863905	5.991464547107982
-0.891	0	0	4.1887902047863905	5.991464547107982
-0.9108	0	0	4.1887902047863905	5.991464547107982
-0.9306	0	0	4.1887902047863905	5.991464547107982
-0.9504	0	0	4.1887902047863905	5.991464547107982
-0.9702	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfp95CL_ScalarSearch400_ALL_4pi.dat <==
0.9702	0	0	4.1887902047863905	5.991464547107982
0.9504	0	0	4.1887902047863905	5.991464547107982
0.9306	0	0	4.1887902047863905	5.991464547107982
0.9108	0	0	4.1887902047863905	5.991464547107982
0.891	0	0	4.1887902047863905	5.991464547107982
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982
-0.8118	0	0	4.1887902047863905	5.991464547107982
-0.8316	0	0	4.1887902047863905	5.991464547107982
-0.8514	0	0	4.1887902047863905	5.991464547107982
-0.8712	0	0	4.1887902047863905	5.991464547107982
-0.891	0	0	4.1887902047863905	5.991464547107982
-0.9108	0	0	4.1887902047863905	5.991464547107982
-0.9306	0	0	4.1887902047863905	5.991464547107982
-0.9504	0	0	4.1887902047863905	5.991464547107982
-0.9702	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfp95CL_ScalarSearch400_ALL_4pi_10perc.dat <==
0.9108	0	0	4.1887902047863905	5.991464547107982
0.891	0	0	4.1887902047863905	5.991464547107982
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982
-0.8118	0	0	4.1887902047863905	5.991464547107982
-0.8316	0	0	4.1887902047863905	5.991464547107982
-0.8514	0	0	4.1887902047863905	5.991464547107982
-0.8712	0	0	4.1887902047863905	5.991464547107982
-0.891	0	0	4.1887902047863905	5.991464547107982
-0.9108	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfp95CL_ScalarSearch600_ALL_4pi.dat <==
0.891	0	0	0	0
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982
-0.8118	0	0	4.1887902047863905	5.991464547107982
-0.8316	0	0	4.1887902047863905	5.991464547107982
-0.8514	0	0	4.1887902047863905	5.991464547107982
-0.8712	0	0	4.1887902047863905	5.991464547107982
-0.891	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfp95CL_ScalarSearch600_ALL_4pi_10perc.dat <==
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthft95CL_HiggsScal200_ALL_4pi.dat <==
0.297	0.8	0	0.9493999999999999	5.985657316484128
0.2772	0	0	1.6494	5.933592183907026
0.2574	0	0	1.9663	5.895014767621487
0.2376	0	0	2.2359	5.871455933243551
0.2178	0	0	2.511	5.8886727519067685
0.198	0	0	2.7901000000000002	5.876199445728683
0.1782	0	0	3.1068000000000002	5.868474989636838
0.1584	0	0	3.519	5.945803774625677
0.1386	0	0	3.9983	5.947154464941204
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	3.7362	5.9200134676881255
-0.1584	0	0	3.0365	5.898448449376229
-0.1782	0	0	2.46	5.903078903449649
-0.198	0	0	1.9554	5.914607990776679
-0.2178	0	0	1.4786000000000001	5.8960159789665845
-0.2376	0	0	1.06356	5.974903070211617
-0.2574	0	0	0.6003630000000001	5.958719820350655
-0.2772	0	0	0.1	5.973742237095426

==> data/fin_sthft95CL_HiggsScal400_ALL_4pi.dat <==
0.31679999999999997	1.2194	0	1.5194	5.946863121395711
0.297	      0.7694000000000001	0	1.8194000000000001	5.883750500091456
0.2772	0.49	0	2.0   	5.88906
0.2574	0.26837	0	2.1622	5.903314106670181
0.2376	0	0	2.3088	5.8366594841492105
0.2178	0	0	2.4981	5.900810634403577
0.198	0	0	2.6464	5.81450705847883
0.1782	0	0	2.8771	5.988631384797179
0.1584	0	0	3.1169000000000002	5.969437894234018
0.1386	0	0	3.4633000000000003	5.9045073663844665
0.1188	0	0	4.0565	5.953549150851102
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	3.1768	5.9779419049843705
-0.1188	0	0	1.9662600000000001	5.943428985374326
-0.1386	0	0	1.3424	5.852673374221507
-0.1584	0	0	0.99334	5.933501678168281
-0.1782	0	0	0.67946	5.843475005040296
-0.198	0	0	0.44811	5.933525711572656
-0.2178	0	0	0.2	5.876083124926597
-0.23       0     0     0.0   5.61173


==> data/fin_sthft95CL_HiggsScal600_ALL_4pi.dat <==
0.3564	1.0238	0	1.4071	5.9108449959190335
0.3366	0.7238	0	1.6071	5.767413972796494
0.3168	0.5238	0	1.7570999999999999	5.918184200281113
0.297	0.36829	0	1.8372	5.984445995054787
0.2772	0.19117	0	1.8518999999999999	5.790108107221328
0.2574	0.09127999999999997	0	1.8519999999999999	5.629247884127928
0.2376	0	0	1.8646	5.747405323210023
0.2178	0	0	1.87  	5.94123
0.198	0	0	1.85	5.9094
0.1782	0	0	1.84  	5.95361
0.1584	0	0	1.8462999999999998	5.990644222409824
0.1386	0	0	1.8926	5.919015369642175
0.1188	0	0	2.0786000000000002	5.751609823560486
0.099	0	0	3.395	5.962332671005613
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	1.3889	5.915750830233906
-0.1386	0	0	0.84299	5.564688283955461
-0.1584	0	0	0.62515	5.666228605156987
-0.1782	0	0	0.43738	5.375244891029765
-0.198	0	0	0.31901999999999997	5.677181121592412
-0.2178	0	0	0.183805	5.630033059069056
-0.2376	0	0	0.05	5.575327029205479


==> data/fin_sthft95CL_ScalarSearch200_ALL_4pi.dat <==
0.9702	2.9521	0	4.1887902047863905	5.991464547107982
0.9504	0	0	4.1887902047863905	5.991464547107982
0.9306	0	0	4.1887902047863905	5.991464547107982
0.9108	0	0	4.1887902047863905	5.991464547107982
0.891	0	0	4.1887902047863905	5.991464547107982
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982
-0.8118	0	0	4.1887902047863905	5.991464547107982
-0.8316	0	0	4.1887902047863905	5.991464547107982
-0.8514	0	0	4.1887902047863905	5.991464547107982
-0.8712	0	0	4.1887902047863905	5.991464547107982
-0.891	0	0	4.	5.613705136888226
-0.9108	0	0	3.2	5.972592266811751
-0.9306	0	0	2.	5.607383421381768
-0.9504	0	0	0.25	5.680489401750378


==> data/fin_sthft95CL_ScalarSearch200_ALL_4pi_10perc.dat <==
0.9702	2.9521	0	4.1887902047863905	5.991464547107982
0.9504	0	0	4.1887902047863905	5.991464547107982
0.9306	0	0	4.1887902047863905	5.991464547107982
0.9108	0	0	4.1887902047863905	5.991464547107982
0.891	0	0	4.1887902047863905	5.991464547107982
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982
-0.8118	0	0	4.1887902047863905	5.991464547107982
-0.8316	0	0	4.1887902047863905	5.991464547107982
-0.8514	0	0	4.1887902047863905	5.991464547107982
-0.8712	0	0	4.1887902047863905	5.991464547107982
-0.891	0	0	4.	5.61370512947203
-0.9108	0	0	3.2	5.972592274630304
-0.9306	0	0	2.	5.607383421381818
-0.9504	0	0	0.25	5.680489401749855


==> data/fin_sthft95CL_ScalarSearch400_ALL_4pi.dat <==
0.9702	2.1072	0	4.1887902047863905	5.991464547107982
0.9504	1.4117	0	4.1887902047863905	5.991464547107982
0.9306	0.27638	0	4.1887902047863905	5.991464547107982
0.9108	0	0	4.1887902047863905	5.991464547107982
0.891	0	0	4.1887902047863905	5.991464547107982
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	3.0191999999999997	5.951133800551726
-0.2178	0	0	2.45	5.990507197062511
-0.2376	0	0	2.1298	5.979612643457532
-0.2574	0	0	2.0	5.84091
-0.2772	0	0	1.9364000000000001	5.8958070945600145
-0.297	0	0	1.8810000000000002	5.883137531444279
-0.3168	0	0	1.85	5.8672428567568
-0.3366	0	0	1.8467	5.8648519180227705
-0.3564	0	0	1.8586	5.833314778452188
-0.3762	0	0	1.9106999999999998	5.843727111516705
-0.396	0	0	2.0223	5.93856550879988
-0.4158	0	0	2.15	5.960589319234783
-0.4356	0	0	2.2878	5.874053189494216
-0.4554	0	0	2.563	5.990830322820806
-0.4752	0	0	2.8579999999999997	5.936408288863088
-0.495	0	0	3.3106999999999998	5.976294832490441
-0.5148	0	0	3.8608000000000002	5.923892496396443
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1027	5.9310209197561115
-0.7128	0	0	3.9112999999999998	5.840145893728248
-0.7326	0	0	3.6839999999999997	5.872042850820792
-0.7524	0	0	3.3122000000000003	5.9066924449100116
-0.7722	0	0	2.8602999999999996	5.805161335750081
-0.792	0	0	2.3783999999999996	5.9219316619261395
-0.8118	0	0	2.0461	5.938704747965657
-0.8316	0	0	1.9119000000000002	5.974409799474225
-0.8514	0	0	1.7886000000000002	5.974887126085127
-0.8712	0	0	1.5617	5.956068805485728
-0.891	0	0	1.25	5.9210030601123895
-0.9108	0	0	0.8	5.897404034938719
-0.9306	0	0	0.1	5.901974325124591


==> data/fin_sthft95CL_ScalarSearch400_ALL_4pi_10perc.dat <==
0.9108	3.6125000000000003	0	4.1887902047863905	5.991464547107982
0.891	3.0389	0	4.1887902047863905	5.991464547107982
0.8712	2.4988	0	4.1887902047863905	5.991464547107982
0.8514	2.1072	0	4.1887902047863905	5.991464547107982
0.8316	1.7415	0	4.1887902047863905	5.991464547107982
0.8118	1.3983999999999999	0	4.1887902047863905	5.991464547107982
0.792	1.1140999999999999	0	4.1887902047863905	5.991464547107982
0.7722	0.86449	0	4.1887902047863905	5.991464547107982
0.7524	0.57653	0	4.1887902047863905	5.991464547107982
0.7326	0.30473	0	4.1887902047863905	5.991464547107982
0.7128	0.07891999999999999	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	3.0191999999999997	5.951133800550432
-0.2178	0	0	2.45	5.990507197061395
-0.2376	0	0	2.1298	5.979612652566665
-0.2574	0	0	2.0	5.84091
-0.2772	0	0	1.9364000000000001	5.895807121791754
-0.297	0	0	1.8810000000000002	5.883137483938318
-0.3168	0	0	1.85	5.867242741928543
-0.3366	0	0	1.8467	5.864851918157887
-0.3564	0	0	1.8586	5.833314554367327
-0.3762	0	0	1.9079	5.83497785577543
-0.396	0	0	1.99	5.840059023646119
-0.4158	0	0	2.1	5.856767964679483
-0.4356	0	0	2.2096	5.917127832783151
-0.4554	0	0	2.2474	5.884453826612957
-0.4752	0	0	2.2417	5.8922466539501555
-0.495	0	0	2.1578	5.858269448396311
-0.5148	0	0	2.0292	5.865104867305309
-0.5346	0	0	1.8786999999999998	5.944684853354348
-0.5544	0	0	1.6834000000000002	5.96388612229821
-0.5742	0	0	1.4765000000000001	5.922866091087729
-0.594	0	0	1.2727	5.856446078765085
-0.6138	0	0	1.08959	5.896197939735937
-0.6336	0	0	0.87336	5.923386824526477
-0.6534	0	0	0.64955	5.949035445318096
-0.6732	0	0	0.40925999999999996	5.928832408775453
-0.693	0	0	0.14165	5.830986095210399


==> data/fin_sthft95CL_ScalarSearch600_ALL_4pi.dat <==
0.891	0	0	0	0
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	2.81	0	4.1887902047863905	5.991464547107982
0.7722	2.5667	0	4.1887902047863905	5.991464547107982
0.7524	2.3111	0	4.1887902047863905	5.991464547107982
0.7326	2.0344	0	4.1887902047863905	5.991464547107982
0.7128	1.7594	0	4.1887902047863905	5.991464547107982
0.693	1.5061	0	4.1887902047863905	5.991464547107982
0.6732	1.2629	0	4.1887902047863905	5.991464547107982
0.6534	1.0835	0	4.1887902047863905	5.991464547107982
0.6336	0.876	0	4.1887902047863905	5.991464547107982
0.6138	0.7256	0	4.1887902047863905	5.991464547107982
0.594	0.54694	0	4.1887902047863905	5.991464547107982
0.5742	0.42367	0	4.1887902047863905	5.991464547107982
0.5544	0.31612999999999997	0	4.1887902047863905	5.991464547107982
0.5346	0.24268	0	4.1887902047863905	5.991464547107982
0.5148	0.16458999999999996	0	4.1887902047863905	5.991464547107982
0.495	0.13927	0	4.1887902047863905	5.991464547107982
0.4752	0.17037000000000002	0	4.1887902047863905	5.991464547107982
0.4554	0.1527	0	4.1887902047863905	5.991464547107982
0.4356	0.12688	0	4.015	5.793947567063618
0.4158	0.13909	0	3.7961	5.948451859749381
0.396	0.11251999999999998	0	3.5521000000000003	5.691522952554799
0.3762	0.11674	0	3.3235	5.401860134319436
0.3564	0.07321	0	3.1456	5.455847095885833
0.3366	0	0	2.9704	5.313911679572429
0.3168	0	0	2.8335	5.493213507614348
0.297	0	0	2.7075	5.667034762060214
0.2772	0	0	2.5604	5.365281330727622
0.2574	0	0	2.4785999999999997	5.895580041084413
0.2376	0	0	2.3703999999999996	5.861024375489102
0.2178	0	0	2.2593	5.609506036364982
0.198	0	0	2.159	5.338583349734723
0.1782	0	0	2.1384999999999996	5.883764569665264
0.1584	0	0	2.12	      5.92036
0.1386	0	0	2.1927	5.970088569320207
0.1188	0	0	2.6268000000000002	5.9551778390758825
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	1.5583	5.943350493318107
-0.1386	0	0	0.9254	5.776148700910182
-0.1584	0	0	0.69883	5.552867055315464
-0.1782	0	0	0.54875	5.347767225685878
-0.198	0	0	0.44766	5.405111109280669
-0.2178	0	0	0.39281	5.959148841165518
-0.2376	0	0	0.26956	5.301661476802309
-0.2574	0	0	0.20888	5.504240709321181
-0.2772	0	0	0.16139	5.83136713341256
-0.297	0	0	0.10424900000000001	5.914524098794345
-0.3168	0	0	0.05	5.950646751049876
-0.3366	0	0	0.	5.954531198137625
-0.3564	0	0	0.	5.954531198137625
-0.3762	0	0	0.	5.954531198137625
-0.396	0	0	0.	5.954531198137625
-0.4158	0	0	0.	5.954531198137625
-0.4356	0	0	0.	5.954531198137625
-0.4554	0	0	0.	5.954531198137625
-0.4752	0	0	0.	5.954531198137625
-0.495	0	0	0.	5.954531198137625
-0.5148	0	0	0.	5.954531198137625
-0.5346	0	0	0.	5.954531198137625
-0.5544	0	0	0.	5.954531198137625
-0.5742	0	0	0.	5.954531198137625
-0.594	0	0	0.	5.954531198137625
-0.6138	0	0	0.	5.954531198137625
-0.6336	0	0	0.	5.954531198137625
-0.6534	0	0	0.	5.954531198137625
-0.6732	0	0	0.	5.954531198137625
-0.693	0	0	0.	5.954531198137625
-0.7128	0	0	0.	5.954531198137625
-0.7326	0	0	0.	5.954531198137625
-0.7524	0	0	0.	5.954531198137625
-0.7722	0	0	0.	5.954531198137625
-0.792	0	0	0.	5.954531198137625
-0.8118	0	0	0.	5.954531198137625
-0.8316	0	0	0.	5.954531198137625
-0.8514	0	0	0.	5.954531198137625
-0.8712	0	0	0.	5.954531198137625
-0.891	0	0	0.	5.954531198137625


==> data/fin_sthft95CL_ScalarSearch600_ALL_4pi_10perc.dat <==
0.792	3.823	0	4.1887902047863905	5.991464547107982
0.7722	3.5071	0	4.1887902047863905	5.991464547107982
0.7524	3.2296	0	4.1887902047863905	5.991464547107982
0.7326	2.9769	0	4.1887902047863905	5.991464547107982
0.7128	2.7407	0	4.1887902047863905	5.991464547107982
0.693	2.5095	0	4.1887902047863905	5.991464547107982
0.6732	2.3163	0	4.1887902047863905	5.991464547107982
0.6534	2.1212	0	4.1887902047863905	5.991464547107982
0.6336	1.9068	0	4.1887902047863905	5.991464547107982
0.6138	1.7376	0	4.1887902047863905	5.991464547107982
0.594	1.5635	0	4.1887902047863905	5.991464547107982
0.5742	1.3794	0	4.1887902047863905	5.991464547107982
0.5544	1.1916	0	4.1887902047863905	5.991464547107982
0.5346	1.045	0	4.1887902047863905	5.991464547107982
0.5148	0.89423	0	4.0785	5.702616303179761
0.495	0.7335699999999999	0	3.9926999999999997	5.7806861236043625
0.4752	0.60103	0	3.8926	5.594633668001976
0.4554	0.41897000000000006	0	3.8205999999999998	5.848391132164625
0.4356	0.34964	0	3.7259	5.870221026261868
0.4158	0.24787	0	3.5772	5.3424626499013
0.396	0.18363000000000002	0	3.4585999999999997	5.478063492854767
0.3762	0.11674	0	3.3235	5.651302416079226
0.3564	0.07321	0	3.1456	5.46012730259387
0.3366	0	0	2.9704	5.313911679557177
0.3168	0	0	2.8335	5.493213778252392
0.297	0	0	2.7075	5.667034894009778
0.2772	0	0	2.5604	5.365280835607826
0.2574	0	0	2.4785999999999997	5.895580050782041
0.2376	0	0	2.3703999999999996	5.8610244505573
0.2178	0	0	2.2593	5.609505727289365
0.198	0	0	2.159	5.33858335965336
0.1782	0	0	2.1384999999999996	5.883764576802786
0.1584	0	0	2.12  	5.595971141826625
0.1386	0	0	2.1927	5.970088569357008
0.1188	0	0	2.6268000000000002	5.9550711628510005
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	1.5583	5.943350492818149
-0.1386	0	0	0.9254	5.682863496027595
-0.1584	0	0	0.69883	5.552867096865442
-0.1782	0	0	0.54875	5.3477672414849255
-0.198	0	0	0.44766	5.4051111092806705
-0.2178	0	0	0.39281	5.95914760611881
-0.2376	0	0	0.26956	5.301661407193425
-0.2574	0	0	0.20888	5.504240147380305
-0.2772	0	0	0.16139	5.831367270082626
-0.297	0	0	0.10424900000000001	5.914523977515394
-0.3168	0	0	0.05	5.950647043639613
-0.3366	0	0	0.	5.954531319186508
-0.3564	0	0	0.	5.954531319186508
-0.3762	0	0	0.	5.954531319186508
-0.396	0	0	0.	5.954531319186508
-0.4158	0	0	0.	5.954531319186508
-0.4356	0	0	0.	5.954531319186508
-0.4554	0	0	0.	5.954531319186508
-0.4752	0	0	0.	5.954531319186508
-0.495	0	0	0.	5.954531319186508
-0.5148	0	0	0.	5.954531319186508
-0.5346	0	0	0.	5.954531319186508
-0.5544	0	0	0.	5.954531319186508
-0.5742	0	0	0.	5.954531319186508
-0.594	0	0	0.	5.954531319186508
-0.6138	0	0	0.	5.954531319186508
-0.6336	0	0	0.	5.954531319186508
-0.6534	0	0	0.	5.954531319186508
-0.6732	0	0	0.	5.954531319186508
-0.693	0	0	0.	5.954531319186508
-0.7128	0	0	0.	5.954531319186508
-0.7326	0	0	0.	5.954531319186508
-0.7524	0	0	0.	5.954531319186508
-0.7722	0	0	0.	5.954531319186508
-0.792	0	0	0.	5.954531319186508


==> data/fin_sthfta95CL_HiggsScal200_ALL_4pi.dat <==
0.2772	0	0	0.7000000000000001	5.94583173644059
0.2574	0	0	1.18702	5.948728030753833
0.2376	0	0	1.6099	5.980775541835516
0.2178	0	0	1.9661000000000002	5.920766470565497
0.198	0	0	2.3707000000000003	5.936660847261155
0.1782	0	0	2.8159	5.963044755770257
0.1584	0	0	3.3235	5.985873646533277
0.1386	0	0	3.8767	5.919681274255362
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	3.8571	5.9289448214385585
-0.2178	0	0	3.2868000000000004	5.95760287250264
-0.2376	0	0	2.7424999999999997	5.968676203433258
-0.2574	0	0	2.188	5.959624970052896
-0.2772	0	0	1.55	5.923067422806471
-0.297	0.25	0	0.5	5.989753744804657

==> data/fin_sthfta95CL_HiggsScal400_ALL_4pi.dat <==
0.297	0	0	0.25	5.923610523958296
0.2772	0	0	0.65	5.893725051252729
0.2574	0	0	1.	5.9014722485189015
0.2376	0	0	1.34503	5.9533879449494655
0.2178	0	0	1.6770999999999998	5.980785636113842
0.198	0	0	1.9841000000000002	5.923752895664806
0.1782	0	0	2.3793	5.978336534870392
0.1584	0	0	2.7826999999999997	5.944099774640041
0.1386	0	0	3.2895	5.941244393793932
0.1188	0	0	3.9433000000000002	5.947152820309356
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	3.8955	5.981565014116313
-0.2376	0	0	3.355	5.895699418750155
-0.2574	0	0	2.9040000000000004	5.940551534515085
-0.2772	0	0	2.45	5.981018100667659
-0.297	0	0	1.8967300000000002	5.930679253503631
-0.31679999999999997	0.45	0	1.1467300000000002	5.985925835777383

==> data/fin_sthfta95CL_HiggsScal600_ALL_4pi.dat <==
0.3366	0.	0	0.5	5.895465122132632
0.3168	0	0	0.9	5.928628171377582
0.297	0	0	1.2029100000000001	5.8613957413619096
0.2772	0	0	1.50168	5.849915106180267
0.2574	0	0	1.8241999999999998	5.929030060001459
0.2376	0	0	2.1347	5.946735596665803
0.2178	0	0	2.4357	5.880048030740504
0.198	0	0	2.8316000000000003	5.9819533770984545
0.1782	0	0	3.2084	5.898632295116448
0.1584	0	0	3.7159	5.947981096434137
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	3.8591	5.8839365292923205
-0.2574	0	0	3.2743	5.5218829649408745
-0.2772	0	0	3.0122	5.949859505763475
-0.297	0	0	2.6017	5.958659226841449
-0.3168	0	0	2.16584	5.9291070802094055
-0.3366	0.	0	1.7158400000000003	5.9833213522134265
-0.3564	0.05	0	0.9658400000000003	5.891112182115441

==> data/fin_sthfta95CL_ScalarSearch200_ALL_4pi.dat <==
0.9702	0	0	4.1887902047863905	5.991464547107982
0.9504	0	0	4.1887902047863905	5.991464547107982
0.9306	0	0	4.1887902047863905	5.991464547107982
0.9108	0	0	4.1887902047863905	5.991464547107982
0.891	0	0	4.1887902047863905	5.991464547107982
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982
-0.8118	0	0	4.1887902047863905	5.991464547107982
-0.8316	0	0	4.1887902047863905	5.991464547107982
-0.8514	0	0	4.1887902047863905	5.991464547107982
-0.8712	0	0	4.1887902047863905	5.991464547107982
-0.891	0	0	4.1887902047863905	5.991464547107982
-0.9108	0	0	4.1887902047863905	5.991464547107982
-0.9306	0	0	4.1887902047863905	5.991464547107982
-0.9504	0	0	4.1887902047863905	5.991464547107982
-0.9702	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfta95CL_ScalarSearch200_ALL_4pi_10perc.dat <==
0.9702	0	0	4.1887902047863905	5.991464547107982
0.9504	0	0	4.1887902047863905	5.991464547107982
0.9306	0	0	4.1887902047863905	5.991464547107982
0.9108	0	0	4.1887902047863905	5.991464547107982
0.891	0	0	4.1887902047863905	5.991464547107982
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982
-0.8118	0	0	4.1887902047863905	5.991464547107982
-0.8316	0	0	4.1887902047863905	5.991464547107982
-0.8514	0	0	4.1887902047863905	5.991464547107982
-0.8712	0	0	4.1887902047863905	5.991464547107982
-0.891	0	0	4.1887902047863905	5.991464547107982
-0.9108	0	0	4.1887902047863905	5.991464547107982
-0.9306	0	0	4.1887902047863905	5.991464547107982
-0.9504	0	0	4.1887902047863905	5.991464547107982
-0.9702	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfta95CL_ScalarSearch400_ALL_4pi.dat <==
0.9702	0	0	4.1887902047863905	5.991464547107982
0.9504	0	0	4.1887902047863905	5.991464547107982
0.9306	0	0	4.1887902047863905	5.991464547107982
0.9108	0	0	4.1887902047863905	5.991464547107982
0.891	0	0	4.1887902047863905	5.991464547107982
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982
-0.8118	0	0	4.1887902047863905	5.991464547107982
-0.8316	0	0	4.1887902047863905	5.991464547107982
-0.8514	0	0	4.1887902047863905	5.991464547107982
-0.8712	0	0	4.1887902047863905	5.991464547107982
-0.891	0	0	4.1887902047863905	5.991464547107982
-0.9108	0	0	4.1887902047863905	5.991464547107982
-0.9306	0	0	4.1887902047863905	5.991464547107982
-0.9504	0	0	4.1887902047863905	5.991464547107982
-0.9702	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfta95CL_ScalarSearch400_ALL_4pi_10perc.dat <==
0.9108	0	0	4.1887902047863905	5.991464547107982
0.891	0	0	4.1887902047863905	5.991464547107982
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982
-0.8118	0	0	4.1887902047863905	5.991464547107982
-0.8316	0	0	4.1887902047863905	5.991464547107982
-0.8514	0	0	4.1887902047863905	5.991464547107982
-0.8712	0	0	4.1887902047863905	5.991464547107982
-0.891	0	0	4.1887902047863905	5.991464547107982
-0.9108	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfta95CL_ScalarSearch600_ALL_4pi.dat <==
0.891	0	0	0	0
0.8712	0	0	4.1887902047863905	5.991464547107982
0.8514	0	0	4.1887902047863905	5.991464547107982
0.8316	0	0	4.1887902047863905	5.991464547107982
0.8118	0	0	4.1887902047863905	5.991464547107982
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982
-0.8118	0	0	4.1887902047863905	5.991464547107982
-0.8316	0	0	4.1887902047863905	5.991464547107982
-0.8514	0	0	4.1887902047863905	5.991464547107982
-0.8712	0	0	4.1887902047863905	5.991464547107982
-0.891	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthfta95CL_ScalarSearch600_ALL_4pi_10perc.dat <==
0.792	0	0	4.1887902047863905	5.991464547107982
0.7722	0	0	4.1887902047863905	5.991464547107982
0.7524	0	0	4.1887902047863905	5.991464547107982
0.7326	0	0	4.1887902047863905	5.991464547107982
0.7128	0	0	4.1887902047863905	5.991464547107982
0.693	0	0	4.1887902047863905	5.991464547107982
0.6732	0	0	4.1887902047863905	5.991464547107982
0.6534	0	0	4.1887902047863905	5.991464547107982
0.6336	0	0	4.1887902047863905	5.991464547107982
0.6138	0	0	4.1887902047863905	5.991464547107982
0.594	0	0	4.1887902047863905	5.991464547107982
0.5742	0	0	4.1887902047863905	5.991464547107982
0.5544	0	0	4.1887902047863905	5.991464547107982
0.5346	0	0	4.1887902047863905	5.991464547107982
0.5148	0	0	4.1887902047863905	5.991464547107982
0.495	0	0	4.1887902047863905	5.991464547107982
0.4752	0	0	4.1887902047863905	5.991464547107982
0.4554	0	0	4.1887902047863905	5.991464547107982
0.4356	0	0	4.1887902047863905	5.991464547107982
0.4158	0	0	4.1887902047863905	5.991464547107982
0.396	0	0	4.1887902047863905	5.991464547107982
0.3762	0	0	4.1887902047863905	5.991464547107982
0.3564	0	0	4.1887902047863905	5.991464547107982
0.3366	0	0	4.1887902047863905	5.991464547107982
0.3168	0	0	4.1887902047863905	5.991464547107982
0.297	0	0	4.1887902047863905	5.991464547107982
0.2772	0	0	4.1887902047863905	5.991464547107982
0.2574	0	0	4.1887902047863905	5.991464547107982
0.2376	0	0	4.1887902047863905	5.991464547107982
0.2178	0	0	4.1887902047863905	5.991464547107982
0.198	0	0	4.1887902047863905	5.991464547107982
0.1782	0	0	4.1887902047863905	5.991464547107982
0.1584	0	0	4.1887902047863905	5.991464547107982
0.1386	0	0	4.1887902047863905	5.991464547107982
0.1188	0	0	4.1887902047863905	5.991464547107982
0.099	0	0	4.1887902047863905	5.991464547107982
0.0792	0	0	4.1887902047863905	5.991464547107982
0.0594	0	0	4.1887902047863905	5.991464547107982
0.0396	0	0	4.1887902047863905	5.991464547107982
0.0198	0	0	4.1887902047863905	5.991464547107982
0.	0	0	4.1887902047863905	5.991464547107982
-0.0198	0	0	4.1887902047863905	5.991464547107982
-0.0396	0	0	4.1887902047863905	5.991464547107982
-0.0594	0	0	4.1887902047863905	5.991464547107982
-0.0792	0	0	4.1887902047863905	5.991464547107982
-0.099	0	0	4.1887902047863905	5.991464547107982
-0.1188	0	0	4.1887902047863905	5.991464547107982
-0.1386	0	0	4.1887902047863905	5.991464547107982
-0.1584	0	0	4.1887902047863905	5.991464547107982
-0.1782	0	0	4.1887902047863905	5.991464547107982
-0.198	0	0	4.1887902047863905	5.991464547107982
-0.2178	0	0	4.1887902047863905	5.991464547107982
-0.2376	0	0	4.1887902047863905	5.991464547107982
-0.2574	0	0	4.1887902047863905	5.991464547107982
-0.2772	0	0	4.1887902047863905	5.991464547107982
-0.297	0	0	4.1887902047863905	5.991464547107982
-0.3168	0	0	4.1887902047863905	5.991464547107982
-0.3366	0	0	4.1887902047863905	5.991464547107982
-0.3564	0	0	4.1887902047863905	5.991464547107982
-0.3762	0	0	4.1887902047863905	5.991464547107982
-0.396	0	0	4.1887902047863905	5.991464547107982
-0.4158	0	0	4.1887902047863905	5.991464547107982
-0.4356	0	0	4.1887902047863905	5.991464547107982
-0.4554	0	0	4.1887902047863905	5.991464547107982
-0.4752	0	0	4.1887902047863905	5.991464547107982
-0.495	0	0	4.1887902047863905	5.991464547107982
-0.5148	0	0	4.1887902047863905	5.991464547107982
-0.5346	0	0	4.1887902047863905	5.991464547107982
-0.5544	0	0	4.1887902047863905	5.991464547107982
-0.5742	0	0	4.1887902047863905	5.991464547107982
-0.594	0	0	4.1887902047863905	5.991464547107982
-0.6138	0	0	4.1887902047863905	5.991464547107982
-0.6336	0	0	4.1887902047863905	5.991464547107982
-0.6534	0	0	4.1887902047863905	5.991464547107982
-0.6732	0	0	4.1887902047863905	5.991464547107982
-0.693	0	0	4.1887902047863905	5.991464547107982
-0.7128	0	0	4.1887902047863905	5.991464547107982
-0.7326	0	0	4.1887902047863905	5.991464547107982
-0.7524	0	0	4.1887902047863905	5.991464547107982
-0.7722	0	0	4.1887902047863905	5.991464547107982
-0.792	0	0	4.1887902047863905	5.991464547107982

==> data/fin_sthlam21195CL_Higgs400_ALL_4pi.dat <==
0.4356	0.0	5.421749251762435
0.4356	2769.644699796117	5.421749251762435
0.41579999999999995	2686.015496673723	4.4970011629114035
0.3959999999999999	2591.102785854107	3.6924083983982308
0.3762	2476.900859999561	2.9964225865916068
0.35639999999999994	2356.508320036535	2.3982555246419057
0.3365999999999999	2242.2536624495774	1.8878390070288522
0.31679999999999997	2129.2627801294066	1.4557906262646743
0.29699999999999993	2007.2960758227944	1.0933845826830002
0.2771999999999999	1865.5854220778335	0.7925267126469894
0.25739999999999996	1721.3083995032175	0.5457330812552693
0.23759999999999992	1592.0358769973282	0.34611159813606823
0.21779999999999988	1471.1415896325182	0.18734621094025067
0.19799999999999995	1340.9816882265197	0.06368329647702052
0.17819999999999991	1178.3364858932587	-0.030080056204243755
0.15839999999999987	1016.3926901621612	-0.09860612930685375
0.13859999999999995	884.7256017819409	-0.14602525189921997
0.1187999999999999	778.1984961380119	-0.17594323339745332
0.09899999999999987	670.5938353144412	-0.191447719329514
0.07919999999999994	523.4935804480572	-0.19511357924736758
0.0593999999999999	387.211432080698	-0.16734704605295192
0.03959999999999986	299.32689796088835	0.048586154147258885
0.01979999999999993	263.2034157248953	0.614872009041348
-1.1102230246251565e-16	253.94242542206513	1.9860345673653497
-0.01980000000000004	252.1270877723174	0.6148720099352545
-0.03960000000000008	268.1493110398623	0.04858612991594552
-0.05940000000000012	290.88032282180905	-0.16734704255198882
-0.07920000000000016	331.64175526327256	-0.19511357934492118
-0.0990000000000002	428.9353651166435	-0.19144771950020067
-0.11880000000000002	690.5629729303981	-0.17594323394623518
-0.13860000000000006	974.2815297492833	-0.14602525209708336
-0.1584000000000001	1146.8612013205761	-0.09860612891168732
-0.17820000000000014	1176.1886596297056	-0.030080055886668452
-0.19800000000000018	1203.1059781164731	0.06368329617664785
-0.21780000000000022	1386.8441990638412	0.18734621090742962
-0.23760000000000003	1604.4206525785535	0.3461115981771575
-0.2574000000000001	1758.9029957467994	0.5457330811135149
-0.2772000000000001	1810.9831562979448	0.792526712687204
-0.29700000000000015	1849.4856269279426	1.09338458264658
-0.3168000000000002	1942.727686362251	1.4557906264095466
-0.3366	2063.7395837211734	1.887839007118002
-0.35640000000000005	2209.7538813847023	2.3982555245288917
-0.3762000000000001	2374.32720995206	2.996422586510208
-0.39600000000000013	2498.6952296543395	3.6924083981938995
-0.41580000000000017	2467.516998324683	4.497001163045608
-0.4356000000000002	2379.642101653519	5.421749251983157
-0.4356000000000002	0.0	5.421749251983157


==> data/fin_sthlam21195CL_Higgs400_ALL_4pi_10perc.dat <==
0.4356            0           0
0.4356            1341        5.43
0.4158            1351        4.5
0.396       1357        3.7
0.3762      1365        3.
0.3564      1373        2.4
0.3366      1379        1.9
0.3168      1385        1.46
0.297       1391        1.1
0.2772      1395        0.79
0.2574      1401        0.55
0.2376      1405        0.35
0.2178      1409  0.19
0.19799999999999995	1340.9816882265197	0.0636832963530479
0.17819999999999991	1178.3364858932587	-0.03008005582622006
0.15839999999999987	1016.3926901621612	-0.09860612955073657
0.13859999999999995	884.7256017819409	-0.14602525177269593
0.1187999999999999	778.1984961380119	-0.17594323384171076
0.09899999999999987	670.5938353144412	-0.1914477159269953
0.07919999999999994	523.4935804480572	-0.19511357772911758
0.0593999999999999	387.211432080698	-0.16734704381461193
0.03959999999999986	299.32689796088835	0.04858614168384518
0.01979999999999993	263.2034157248953	0.6148720097544516
-1.1102230246251565e-16	253.94242542206513	1.9860345673653497
-0.01980000000000004	252.1270877723174	0.6148720078112965
-0.03960000000000008	268.1493110398623	0.04858612942712143
-0.05940000000000012	290.88032282180905	-0.16734703343734642
-0.07920000000000016	331.64175526327256	-0.1951135796025789
-0.0990000000000002	428.9353651166435	-0.19144771935510774
-0.11880000000000002	690.5629729303981	-0.17594323302372086
-0.13860000000000006	974.2815297492833	-0.14602525165098484
-0.1584000000000001	1146.8612013205761	-0.0986061294174308
-0.17820000000000014	1176.1886596297056	-0.03008005630776176
-0.19800000000000018	1203.1059781164731	0.06368329619472198
-0.21780000000000022	1386.8441990638412	0.18734621101227725
-0.2376           1405        0.346
-0.2574           1403        0.574
-0.2772           1395        0.79
-0.297            1391        1.09
-0.3168           1385        1.5
-0.3366           1381        1.92
-0.3564           1373        2.4
-0.3762           1365        3.0
-0.396            1357        3.7
-0.4158           1351        4.5
-0.4158           1351        4.5
-0.4356           1341        5.4
-0.4356           0           0


==> data/fin_sthlam21195CL_Higgs600_ALL_4pi.dat <==
0.4356	0.0   0.0   0.0	5.421749251762435
0.4356	0	0	2500.8794625450973	5.991464547107982
0.4158	0	0	2420.941781163987	5.991464547107982
0.396	0	0	2333.5319549707565	5.991464547107982
0.3762	0	0	2235.7710136775995	5.991464547107982
0.3564	0	0	2132.945065178586	5.991464547107982
0.3366	0	0	2029.8878878417047	5.991464547107982
0.3168	0	0	1925.1648427881819	5.991464547107982
0.297	0	0	1815.7401334569356	5.991464547107982
0.2772	0	0	1699.1079618709214	5.991464547107982
0.2574	0	0	1577.8982902992407	5.991464547107982
0.2376	0	0	1452.1301545969675	5.991464547107982
0.2178	0	0	1323.763369554652	5.991464547107982
0.198	0	0	1195.522660350172	5.991464547107982
0.1782	0	0	1070.0048443239616	5.991464547107982
0.1584	0	0	948.0092390694963	5.991464547107982
0.1386	0	0	833.4428609583191	5.991464547107982
0.1188	0	0	724.62387567988	5.991464547107982
0.099	0	0	615.8901877826901	5.991464547107982
0.0792	0	0	491.87427411997163	5.991464547107982
0.0594	0	0	380.2108022778416	5.991464547107982
0.0396	0	0	304.1108685265296	5.991464547107982
0.0198	0	0	266.5817033642957	5.991464547107982
0.	0	0	253.94242542206518	5.991464547107982
-0.0198	0	0	243.6685799426804	5.991464547107982
-0.0396	0	0	268.4783210171977	5.991464547107982
-0.0594	0	0	370.14488584438874	5.991464547107982
-0.0792	0	0	540.1384684561017	5.991464547107982
-0.099	0	0	709.0286684882747	5.991464547107982
-0.1188	0	0	777.66307477475	5.991464547107982
-0.1386	0	0	826.2304671031135	5.991464547107982
-0.1584	0	0	903.1351349468384	5.991464547107982
-0.1782	0	0	1025.8895085020092	5.991464547107982
-0.198	0	0	1162.952117756225	5.991464547107982
-0.2178	0	0	1302.461392407867	5.991464547107982
-0.2376	0	0	1439.181446117494	5.991464547107982
-0.2574	0	0	1561.242490059325	5.991464547107982
-0.2772	0	0	1663.5768672194922	5.991464547107982
-0.297	0	0	1761.159719538005	5.991464547107982
-0.3168	0	0	1868.0446668514053	5.991464547107982
-0.3366	0	0	1976.8414395486705	5.991464547107982
-0.3564	0	0	2081.673060302862	5.991464547107982
-0.3762	0	0	2179.6932191893175	5.991464547107982
-0.396	0	0	2275.76785452927	5.991464547107982
-0.4158	0	0	2376.1360266247884	5.991464547107982
-0.4356	0	0	2474.732433792944	5.991464547107982
-0.4356000000000002	0.0   0.0   0.0	5.421749251983157


==> data/fin_sthlam21195CL_Higgs600_ALL_4pi_10perc.dat <==
0.4356            0           0
0.4356            1628        5.6
0.4158            1662        4.7
0.396             1696        3.9
0.3762            1724        3.2
0.3564            1752        2.6
0.3366            1778        2.1
0.3168            1802        1.7
0.29699999999999993	1815.7401334569354	1.0933845829431585
0.2771999999999999	1699.1079618709207	0.7925267128096322
0.25739999999999996	1577.8982902992404	0.5457330812605737
0.23759999999999992	1452.130154596967	0.3461115981921067
0.21779999999999988	1323.7633695546513	0.18734621079634833
0.19799999999999995	1195.5226603501715	0.06368329619177528
0.17819999999999991	1070.0048443239612	-0.03008005612431165
0.15839999999999987	948.0092390694955	-0.09860612946663862
0.13859999999999995	833.4428609583188	-0.14602525214689266
0.1187999999999999	724.6238756798795	-0.17594323384171076
0.09899999999999987	615.8901877826893	-0.1914477193206438
0.07919999999999994	491.87427411997123	-0.1951135796067881
0.0593999999999999	380.210802277841	-0.16734704334263345
0.03959999999999986	304.1108685265292	0.04858612807919309
0.01979999999999993	266.58170336429566	0.6148720094492242
-1.1102230246251565e-16	253.94242542206504	1.9860345673653497
-0.01980000000000004	243.6685799426804	0.6148720080841832
-0.03960000000000008	268.47832101719786	0.04858612153329188
-0.05940000000000012	370.14488584438965	-0.16734703802209372
-0.07920000000000016	540.138468456103	-0.19511357951921382
-0.0990000000000002	709.028668488276	-0.19144771935510774
-0.11880000000000002	777.66307477475	-0.17594323301898063
-0.13860000000000006	826.2304671031137	-0.1460252515482926
-0.1584000000000001	903.1351349468389	-0.0986061294174308
-0.17820000000000014	1025.8895085020101	-0.03008005630776176
-0.19800000000000018	1162.9521177562262	0.06368329628381994
-0.21780000000000022	1302.4613924078685	0.1873462109873253
-0.23760000000000003	1439.1814461174943	0.3461115982783038
-0.2574000000000001	1561.2424900593253	0.5457330816760587
-0.2772000000000001	1663.576867219493	0.7925267126575816
-0.29700000000000015	1761.159719538006	1.0933845830701103
-0.3168           1804        1.46
-0.3366           1782        2.1
-0.3564           1754        2.6
-0.3762           1726        3.2
-0.396            1696        3.9
-0.4158           1666        4.7
-0.4356           1630        5.6
-0.4356           0.0         0.0


==> data/fin_sthlam21195CL_HiggsScal400_ALL_4pi.dat <==
0.31679999999999997	714.5293878870839	0	714.5293878870839	5.9799869623556425
0.31679999999999997	4.1887902047863905	0	714.5293878870839	5.9799869623556425
0.297	0	0	2007.2960758227948	5.991464547107982
0.2772	0	0	1865.5854220778342	5.991464547107982
0.2574	0	0	1721.308399503218	5.991464547107982
0.2376	0	0	1592.0358769973286	5.991464547107982
0.2178	0	0	1471.1415896325188	5.991464547107982
0.198	0	0	1340.9816882265202	5.991464547107982
0.1782	0	0	1178.3364858932594	5.991464547107982
0.1584	0	0	1016.3926901621624	5.991464547107982
0.1386	0	0	884.7256017819411	5.991464547107982
0.1188	0	0	778.1984961380124	5.991464547107982
0.099	0	0	670.5938353144422	5.991464547107982
0.0792	0	0	523.4935804480576	5.991464547107982
0.0594	0	0	387.2114320806986	5.991464547107982
0.0396	0	0	299.3268979608887	5.991464547107982
0.0198	0	0	263.2034157248954	5.991464547107982
0.	0	0	253.94242542206518	5.991464547107982
-0.0198	0	0	252.12708777231737	5.991464547107982
-0.0396	0	0	268.1493110398622	5.991464547107982
-0.0594	0	0	290.88032282180893	5.991464547107982
-0.0792	0	0	331.6417552632721	5.991464547107982
-0.099	0	0	428.9353651166422	5.991464547107982
-0.1188	0	0	690.5629729303979	5.991464547107982
-0.1386	0	0	974.2815297492825	5.991464547107982
-0.1584	0	0	1146.861201320576	5.991464547107982
-0.1782	0	0	1176.1886596297056	5.991464547107982
-0.198	0	0	1203.105978116473	5.991464547107982
-0.2178	0	0	1386.8441990638387	5.991464547107982
-0.2376	0	0	1604.420652578553	5.991464547107982
-0.2574	0	0	1758.9029957467992	5.991464547107982
-0.2772	0	0	1810.9831562979448	5.991464547107982
-0.297	0	0	1849.4856269279421	5.991464547107982
-0.31679999999999997	4.1887902047863905	0	716.2278098832965	5.98132772627508
-0.31679999999999997	716.2278098832965	0	716.2278098832965	5.98132772627508


==> data/fin_sthlam21195CL_HiggsScal400_ALL_4pi_10perc.dat <==
0.31679999999999997	726.9326204090181	0	726.9326204090181	5.9897793135485315
0.31679999999999997	4.1887902047863905	0	726.9326204090181	5.9897793135485315
0.297	0	0	1385.9901475919296	5.5163173913109524
0.2772	0	0	1399.1890665583755	4.842476596726055
0.2574	0	0	1395.6812331618253	4.275113124344123
0.2376	0	0	1410.358424178476	3.806001405438863
0.2178	0	0	1401.0872282214464	3.4188881935574975
0.198	0	0	1340.9816882265202	5.991464547107982
0.1782	0	0	1178.3364858932594	5.991464547107982
0.1584	0	0	1016.3926901621624	5.991464547107982
0.1386	0	0	884.7256017819411	5.991464547107982
0.1188	0	0	778.1984961380124	5.991464547107982
0.099	0	0	670.5938353144422	5.991464547107982
0.0792	0	0	523.4935804480576	5.991464547107982
0.0594	0	0	387.2114320806986	5.991464547107982
0.0396	0	0	299.3268979608887	5.991464547107982
0.0198	0	0	263.2034157248954	5.991464547107982
0.	0	0	253.94242542206518	5.991464547107982
-0.0198	0	0	252.12708777231737	5.991464547107982
-0.0396	0	0	268.1493110398622	5.991464547107982
-0.0594	0	0	290.88032282180893	5.991464547107982
-0.0792	0	0	331.6417552632721	5.991464547107982
-0.099	0	0	428.9353651166422	5.991464547107982
-0.1188	0	0	690.5629729303979	5.991464547107982
-0.1386	0	0	974.2815297492825	5.991464547107982
-0.1584	0	0	1146.861201320576	5.991464547107982
-0.1782	0	0	1176.1886596297056	5.991464547107982
-0.198	0	0	1203.105978116473	5.991464547107982
-0.2178	0	0	1386.8441990638387	5.991464547107982
-0.2376	0	0	1396.7	3.8046993119743
-0.2574	0	0	1400.4216772043283	4.275697702697264
-0.2772	0	0	1401.3560138019811	4.842812527146366
-0.297	0	0	1387.6175229411242	5.516640356723737
-0.31679999999999997	4.1887902047863905	0	716.9139169351095	5.981869412431792
-0.31679999999999997	716.9139169351095	0	716.9139169351095	5.981869412431792


==> data/fin_sthlam21195CL_HiggsScal600_ALL_4pi.dat <==
0.3168	0	0	0.0	5.991464547107982
0.3168	0	0	1925.1648427881819	5.991464547107982
0.297	0	0	1815.7401334569356	5.991464547107982
0.2772	0	0	1699.1079618709214	5.991464547107982
0.2574	0	0	1577.8982902992407	5.991464547107982
0.2376	0	0	1452.1301545969675	5.991464547107982
0.2178	0	0	1323.763369554652	5.991464547107982
0.198	0	0	1195.522660350172	5.991464547107982
0.1782	0	0	1070.0048443239616	5.991464547107982
0.1584	0	0	948.0092390694963	5.991464547107982
0.1386	0	0	833.4428609583191	5.991464547107982
0.1188	0	0	724.62387567988	5.991464547107982
0.099	0	0	615.8901877826901	5.991464547107982
0.0792	0	0	491.87427411997163	5.991464547107982
0.0594	0	0	380.2108022778416	5.991464547107982
0.0396	0	0	304.1108685265296	5.991464547107982
0.0198	0	0	266.5817033642957	5.991464547107982
0.	0	0	253.94242542206518	5.991464547107982
-0.0198	0	0	243.6685799426804	5.991464547107982
-0.0396	0	0	268.4783210171977	5.991464547107982
-0.0594	0	0	370.14488584438874	5.991464547107982
-0.0792	0	0	540.1384684561017	5.991464547107982
-0.099	0	0	709.0286684882747	5.991464547107982
-0.1188	0	0	777.66307477475	5.991464547107982
-0.1386	0	0	826.2304671031135	5.991464547107982
-0.1584	0	0	903.1351349468384	5.991464547107982
-0.1782	0	0	1025.8895085020092	5.991464547107982
-0.198	0	0	1162.952117756225	5.991464547107982
-0.2178	0	0	1302.461392407867	5.991464547107982
-0.2376	0	0	1439.181446117494	5.991464547107982
-0.2574	0	0	1561.242490059325	5.991464547107982
-0.2772	0	0	1663.5768672194922	5.991464547107982
-0.297	0	0	1761.159719538005	5.991464547107982
-0.3168	0	0	1868.0446668514053	5.991464547107982
-0.3168	0	0	0.0	5.991464547107982


==> data/fin_sthlam21195CL_HiggsScal600_ALL_4pi_10perc.dat <==
0.3168	0	0	0.0	5.7339075471156775
0.3168	0	0	1833.490326464935	5.7339075471156775
0.297	0	0	1815.7401334569356	5.991464547107982
0.2772	0	0	1699.1079618709214	5.991464547107982
0.2574	0	0	1577.8982902992407	5.991464547107982
0.2376	0	0	1452.1301545969675	5.991464547107982
0.2178	0	0	1323.763369554652	5.991464547107982
0.198	0	0	1195.522660350172	5.991464547107982
0.1782	0	0	1070.0048443239616	5.991464547107982
0.1584	0	0	948.0092390694963	5.991464547107982
0.1386	0	0	833.4428609583191	5.991464547107982
0.1188	0	0	724.62387567988	5.991464547107982
0.099	0	0	615.8901877826901	5.991464547107982
0.0792	0	0	491.87427411997163	5.991464547107982
0.0594	0	0	380.2108022778416	5.991464547107982
0.0396	0	0	304.1108685265296	5.991464547107982
0.0198	0	0	266.5817033642957	5.991464547107982
0.	0	0	253.94242542206518	5.991464547107982
-0.0198	0	0	243.6685799426804	5.991464547107982
-0.0396	0	0	268.4783210171977	5.991464547107982
-0.0594	0	0	370.14488584438874	5.991464547107982
-0.0792	0	0	540.1384684561017	5.991464547107982
-0.099	0	0	709.0286684882747	5.991464547107982
-0.1188	0	0	777.66307477475	5.991464547107982
-0.1386	0	0	826.2304671031135	5.991464547107982
-0.1584	0	0	903.1351349468384	5.991464547107982
-0.1782	0	0	1025.8895085020092	5.991464547107982
-0.198	0	0	1162.952117756225	5.991464547107982
-0.2178	0	0	1302.461392407867	5.991464547107982
-0.2376	0	0	1439.181446117494	5.991464547107982
-0.2574	0	0	1561.242490059325	5.991464547107982
-0.2772	0	0	1663.5768672194922	5.991464547107982
-0.297	0	0	1761.159719538005	5.991464547107982
-0.3168	0	0	1830.0746905487663	4.75071558452021
-0.3168	0	0	0.0	4.75071558452021


==> data/fin_sthlam21195CL_ScalarSearch400_ALL_4pi.dat <==
0.9702	4703.483542905704	0	4703.483542905704	5.991464547107982
0.9702	3503.48	0	4703.483542905704	5.991464547107982
0.9504	1753.48	0	3692.0071054513196	5.991464547107982
0.9306	1053.48	0	3502.362616268287	5.991464547107982
0.9108	753.484	0	3318.350137060014	5.991464547107982
0.891	      453.484	0	3189.089069476097	5.991464547107982
0.8712	50	0	3111.2423059764005	5.991464547107982
0.8514	0	0	2970.026187875908	5.991464547107982
0.8316	0	0	2655.824641484365	5.991464547107982
0.8118	0	0	2532.998379259275	5.991464547107982
0.792	0	0	2618.8966543304687	5.991464547107982
0.7722	0	0	2790.8779206685563	5.991464547107982
0.7524	0	0	2925.5547382803707	5.991464547107982
0.7326	0	0	3050.327568410563	5.991464547107982
0.7128	0	0	3148.5160586213365	5.991464547107982
0.693	0	0	3181.9802266742913	5.991464547107982
0.6732	0	0	3136.3167385405363	5.991464547107982
0.6534	0	0	3075.5913694257524	5.991464547107982
0.6336	0	0	3060.160399716393	5.991464547107982
0.6138	0	0	3069.8067715031416	5.991464547107982
0.594	0	0	3097.8380309332874	5.991464547107982
0.5742	0	0	3140.6294556733637	5.991464547107982
0.5544	0	0	3170.2054004307233	5.991464547107982
0.5346	0	0	3146.790711768001	5.991464547107982
0.5148	0	0	3088.7664570210095	5.991464547107982
0.495	0	0	3014.6075127378494	5.991464547107982
0.4752	0	0	2935.7231594029518	5.991464547107982
0.4554	0	0	2850.9679710452665	5.991464547107982
0.4356	0	0	2769.644699796117	5.991464547107982
0.4158	0	0	2686.0154966737236	5.991464547107982
0.396	0	0	2591.1027858541074	5.991464547107982
0.3762	0	0	2476.900859999561	5.991464547107982
0.3564	0	0	2356.508320036535	5.991464547107982
0.3366	0	0	2242.253662449578	5.991464547107982
0.3168	0	0	2129.262780129407	5.991464547107982
0.297	0	0	2007.2960758227948	5.991464547107982
0.2772	0	0	1865.5854220778342	5.991464547107982
0.2574	0	0	1721.308399503218	5.991464547107982
0.2376	0	0	1592.0358769973286	5.991464547107982
0.2178	0	0	1471.1415896325188	5.991464547107982
0.198	0	0	1340.9816882265202	5.991464547107982
0.1782	0	0	1178.3364858932594	5.991464547107982
0.1584	0	0	1016.3926901621624	5.991464547107982
0.1386	0	0	884.7256017819411	5.991464547107982
0.1188	0	0	778.1984961380124	5.991464547107982
0.099	0	0	670.5938353144422	5.991464547107982
0.0792	0	0	523.4935804480576	5.991464547107982
0.0594	0	0	387.2114320806986	5.991464547107982
0.0396	0	0	299.3268979608887	5.991464547107982
0.0198	0	0	263.2034157248954	5.991464547107982
0.	0	0	253.94242542206518	5.991464547107982
-0.0198	0	0	252.12708777231737	5.991464547107982
-0.0396	0	0	268.1493110398622	5.991464547107982
-0.0594	0	0	290.88032282180893	5.991464547107982
-0.0792	0	0	331.6417552632721	5.991464547107982
-0.099	0	0	428.9353651166422	5.991464547107982
-0.1188	0	0	690.5629729303979	5.991464547107982
-0.1386	0	0	974.2815297492825	5.991464547107982
-0.1584	0	0	1146.861201320576	5.991464547107982
-0.1782	0	0	1176.1886596297056	5.991464547107982
-0.198	0	0	1203.105978116473	5.991464547107982
-0.2178	0	0	1386.8441990638387	5.991464547107982
-0.2376	0	0	1604.420652578553	5.991464547107982
-0.2574	0	0	1758.9029957467992	5.991464547107982
-0.2772	0	0	1810.9831562979448	5.991464547107982
-0.297	0	0	1849.4856269279421	5.991464547107982
-0.3168	0	0	1942.72768636225	5.991464547107982
-0.3366	0	0	2063.7395837211734	5.991464547107982
-0.3564	0	0	2209.753881384702	5.991464547107982
-0.3762	0	0	2374.327209952059	5.991464547107982
-0.396	0	0	2498.695229654339	5.991464547107982
-0.4158	0	0	2467.5169983246838	5.991464547107982
-0.4356	0	0	2379.64210165352	5.991464547107982
-0.4554	0	0	2344.2071381960745	5.991464547107982
-0.4752	0	0	2437.2660399817846	5.991464547107982
-0.495	0	0	2579.476955098059	5.991464547107982
-0.5148	0	0	2763.589725778271	5.991464547107982
-0.5346	0	0	2877.8007135180255	5.991464547107982
-0.5544	0	0	2914.9779556850367	5.991464547107982
-0.5742	0	0	2984.82131645514	5.991464547107982
-0.594	0	0	3051.547704347695	5.991464547107982
-0.6138	0	0	3082.140642171195	5.991464547107982
-0.6336	0	0	3082.308369345968	5.991464547107982
-0.6534	0	0	3059.0883854354083	5.991464547107982
-0.6732	0	0	3006.5728985416904	5.991464547107982
-0.693	0	0	2971.1988069460235	5.991464547107982
-0.7128	0	0	3007.0610255886286	5.991464547107982
-0.7326	0	0	2993.400885675167	5.991464547107982
-0.7524	0	0	2867.78860980286	5.991464547107982
-0.7722	0	0	2719.1618285031936	5.991464547107982
-0.792	0	0	2552.4158966388018	5.991464547107982
-0.8118	0	0	2543.064290480925	5.991464547107982
-0.8316	0	0	2708.033802374829	5.991464547107982
-0.8514	0	0	2943.4953234899604	5.991464547107982
-0.8712	50	0	3156.1038107049744	5.991464547107982
-0.891	450	0	3385.79	5.991464547107982
-0.9108	800	0	3607.53	5.991464547107982
-0.9306	1050	0	3789.44	5.991464547107982
-0.9504	1750	0	3928.62	5.991464547107982
-0.9702	3500	0	4771.48	5.991464547107982
-0.9702	4771.48	0	4771.48	5.991464547107982


==> data/fin_sthlam21195CL_ScalarSearch400_ALL_4pi_10perc.dat <==
0.9108	997.19	0	997.19	4.831935432341634
0.9108	800	0	997.19	4.831935432341634
0.891	450	0	1024.7	3.980991358070806
0.8712	50	0	1049.3	3.587252559497563
0.8514	0	0	1072.9	3.475046776613742
0.8316	0	0	1094.4	3.4298101709973876
0.8118	0	0	1114.3	3.402059741905392
0.792	0	0	1133.1	3.3877514882185795
0.7722	0	0	1150.9	3.380644324506887
0.7524	0	0	1165. 	3.38125
0.7326	0	0	1183.1	3.3887280797746935
0.7128	0	0	1198.7	3.3485356652211773
0.693	0	0	1212.7	3.3257964248722747
0.6732	0	0	1226	3.3257964248722747
0.6534	0	0	1238	3.16482
0.6336	0	0	1251	3.12884
0.6138	0	0	1263	3.09982
0.594	0	0	1271	3.09548
0.5742	0	0	1283	3.11671
0.5544	0	0	1293	3.17551
0.5346	0	0	1293	3.20213
0.5148	0	0	1303	3.24547
0.495	0	0	1313	3.28062
0.4752	0	0	1321	3.30987
0.4554	0	0	1331	3.33739
0.4356	0	0	1337	3.36672
0.4158	0	0	1351	3.4024
0.396	0	0	1361	3.43871
0.3762	0	0	1367	      3.47206
0.3564	0	0	1371	3.50121
0.3366      0     0     1381  3.52685
0.3168	0	0	1387	3.54785
0.297	0	0	1393	3.56498
0.2772	0	0	1399	3.57803
0.2574	0	0	1403	3.58787
0.2376	0	0	1407	3.59594
0.2178	0	0	1401.0872282214464	3.602922791861211
0.198	0	0	1340.9816882265202	5.991464547107982
0.1782	0	0	1178.3364858932594	5.991464547107982
0.1584	0	0	1016.3926901621624	5.991464547107982
0.1386	0	0	884.7256017819411	5.991464547107982
0.1188	0	0	778.1984961380124	5.991464547107982
0.099	0	0	670.5938353144422	5.991464547107982
0.0792	0	0	523.4935804480576	5.991464547107982
0.0594	0	0	387.2114320806986	5.991464547107982
0.0396	0	0	299.3268979608887	5.991464547107982
0.0198	0	0	263.2034157248954	5.991464547107982
0.	0	0	253.94242542206518	5.991464547107982
-0.0198	0	0	252.12708777231737	5.991464547107982
-0.0396	0	0	268.1493110398622	5.991464547107982
-0.0594	0	0	290.88032282180893	5.991464547107982
-0.0792	0	0	331.6417552632721	5.991464547107982
-0.099	0	0	428.9353651166422	5.991464547107982
-0.1188	0	0	690.5629729303979	5.991464547107982
-0.1386	0	0	974.2815297492825	5.991464547107982
-0.1584	0	0	1146.861201320576	5.991464547107982
-0.1782	0	0	1176.1886596297056	5.991464547107982
-0.198	0	0	1203.105978116473	5.991464547107982
-0.2178	0	0	1386.8441990638387	5.991464547107982
-0.2376	0	0	1411	3.59693
-0.2574	0	0	1403	3.58787
-0.2772	0	0	1399	3.57803
-0.297	0	0	1393	3.56493
-0.3168	0	0	1387	3.54785
-0.3366	0	0	1381	3.52685
-0.3564	0	0	1375	3.50178
-0.3762	0	0	1367	3.47206
-0.396	0	0	1367	3.48304
-0.4158	0	0	1353	3.40274
-0.4356	0	0	1337	3.36672
-0.4554	0	0	1329	3.3372
-0.4752	0	0	1321	3.30987
-0.495	0	0	1313	3.28441
-0.5148	0	0	1303	3.24547
-0.5346	0	0	1293	3.20213
-0.5544	0	0	1291	3.15727
-0.5742	0	0	1285	3.11641
-0.594	0	0	1275	3.09437
-0.6138	0	0	1251	3.10444
-0.6336	0	0	1249	3.23734
-0.6534	0	0	1237	3.26981
-0.6732	0	0	1225	3.29948
-0.693	0	0	1205	3.24392
-0.7128	0	0	1191	3.34535
-0.7326	0	0	1183	3.31372
-0.7524	0	0	1161	3.34515
-0.7722	0	0	1145	3.36955
-0.792	0	0	1131	3.38795
-0.8118	0	0	1113	3.40215
-0.8316	0	0	1095	3.41432
-0.8514	0	0	1073	3.4409
-0.8712	50	0	1048	3.5882
-0.891	450	0	1024	3.98223
-0.9108	800	0	996	4.83637
-0.9108	996	0	996	4.83637


==> data/fin_sthlam21195CL_ScalarSearch600_ALL_4pi.dat <==
0.8712	3167.1671505962804      5.9488	3167.1671505962804	5.991464547107982
0.8712	2900	5.9488	3167.1671505962804	5.991464547107982
0.8514	2150	5.93736	3032.1880055972847	5.991464547107982
0.8316	1400	5.57809	2929.4986896137225	5.991464547107982
0.8118	0	0	2843.209232778605	5.991464547107982
0.792	0	0	2755.467543753038	5.991464547107982
0.7722	0	0	2685.794397259866	5.991464547107982
0.7524	0	0	2683.0328621900444	5.991464547107982
0.7326	0	0	2760.7866726922903	5.991464547107982
0.7128	0	0	2850.6739321358577	5.991464547107982
0.693	0	0	2917.0834042567376	5.991464547107982
0.6732	0	0	2952.6386611343883	5.991464547107982
0.6534	0	0	2967.26689489598	5.991464547107982
0.6336	0	0	2972.0379148584407	5.991464547107982
0.6138	0	0	2964.491915938418	5.991464547107982
0.594	0	0	2942.4398300479966	5.991464547107982
0.5742	0	0	2905.805536098509	5.991464547107982
0.5544	0	0	2861.4401903370963	5.991464547107982
0.5346	0	0	2818.589671561272	5.991464547107982
0.5148	0	0	2772.5783534260877	5.991464547107982
0.495	0	0	2717.8343232057828	5.991464547107982
0.4752	0	0	2650.671434711156	5.991464547107982
0.4554	0	0	2576.760823088421	5.991464547107982
0.4356	0	0	2500.8794625450973	5.991464547107982
0.4158	0	0	2420.941781163987	5.991464547107982
0.396	0	0	2333.5319549707565	5.991464547107982
0.3762	0	0	2235.7710136775995	5.991464547107982
0.3564	0	0	2132.945065178586	5.991464547107982
0.3366	0	0	2029.8878878417047	5.991464547107982
0.3168	0	0	1925.1648427881819	5.991464547107982
0.297	0	0	1815.7401334569356	5.991464547107982
0.2772	0	0	1699.1079618709214	5.991464547107982
0.2574	0	0	1577.8982902992407	5.991464547107982
0.2376	0	0	1452.1301545969675	5.991464547107982
0.2178	0	0	1323.763369554652	5.991464547107982
0.198	0	0	1195.522660350172	5.991464547107982
0.1782	0	0	1070.0048443239616	5.991464547107982
0.1584	0	0	948.0092390694963	5.991464547107982
0.1386	0	0	833.4428609583191	5.991464547107982
0.1188	0	0	724.62387567988	5.991464547107982
0.099	0	0	615.8901877826901	5.991464547107982
0.0792	0	0	491.87427411997163	5.991464547107982
0.0594	0	0	380.2108022778416	5.991464547107982
0.0396	0	0	304.1108685265296	5.991464547107982
0.0198	0	0	266.5817033642957	5.991464547107982
0.	0	0	253.94242542206518	5.991464547107982
-0.0198	0	0	243.6685799426804	5.991464547107982
-0.0396	0	0	268.4783210171977	5.991464547107982
-0.0594	0	0	370.14488584438874	5.991464547107982
-0.0792	0	0	540.1384684561017	5.991464547107982
-0.099	0	0	709.0286684882747	5.991464547107982
-0.1188	0	0	777.66307477475	5.991464547107982
-0.1386	0	0	826.2304671031135	5.991464547107982
-0.1584	0	0	903.1351349468384	5.991464547107982
-0.1782	0	0	1025.8895085020092	5.991464547107982
-0.198	0	0	1162.952117756225	5.991464547107982
-0.2178	0	0	1302.461392407867	5.991464547107982
-0.2376	0	0	1439.181446117494	5.991464547107982
-0.2574	0	0	1561.242490059325	5.991464547107982
-0.2772	0	0	1663.5768672194922	5.991464547107982
-0.297	0	0	1761.159719538005	5.991464547107982
-0.3168	0	0	1868.0446668514053	5.991464547107982
-0.3366	0	0	1976.8414395486705	5.991464547107982
-0.3564	0	0	2081.673060302862	5.991464547107982
-0.3762	0	0	2179.6932191893175	5.991464547107982
-0.396	0	0	2275.76785452927	5.991464547107982
-0.4158	0	0	2376.1360266247884	5.991464547107982
-0.4356	0	0	2474.732433792944	5.991464547107982
-0.4554	0	0	2565.6219704463097	5.991464547107982
-0.4752	0	0	2644.4255350969643	5.991464547107982
-0.495	0	0	2711.012566024006	5.991464547107982
-0.5148	0	0	2759.090832379679	5.991464547107982
-0.5346	0	0	2794.469000355505	5.991464547107982
-0.5544	0	0	2825.0761686744504	5.991464547107982
-0.5742	0	0	2857.6045522034847	5.991464547107982
-0.594	0	0	2883.513134698742	5.991464547107982
-0.6138	0	0	2898.5086294536654	5.991464547107982
-0.6336	0	0	2901.720421158473	5.991464547107982
-0.6534	0	0	2892.9976977606048	5.991464547107982
-0.6732	0	0	2871.876272697282	5.991464547107982
-0.693	0	0	2835.164915968984	5.991464547107982
-0.7128	0	0	2780.8044113826927	5.991464547107982
-0.7326	0	0	2700.973317109422	5.991464547107982
-0.7524	0	0	2607.3976379126634	5.991464547107982
-0.7722	0	0	2558.031902432405	5.991464547107982
-0.792	0	0	2749.6400948032324	5.991464547107982
-0.8118	17.35	0	2965.386649949468	5.991464547107982
-0.8316	1367.35	0	3105.955703681857	5.991464547107982
-0.8514	2167.35	0	3254.479159646436	5.991464547107982
-0.8712	2917.35	0	3515.027982375206	5.991464547107982
-0.891	3667.35	0	3767.350373320596	5.991464547107982
-0.891	3767.350373320596	0	3767.350373320596	5.991464547107982


==> data/fin_sthlam21195CL_ScalarSearch600_ALL_4pi_10perc.dat <==
0.792	0	0	0.0	1.8395
0.792	0	0	252	1.8395
0.7722	0	0	532.	0.959187
0.7524	0	0	688	0.90742
0.7326	0	0	814	0.880273
0.7128	0	0	916	0.85624
0.693	0	0	1000	0.846529
0.6732	0	0	1086	0.815633
0.6534	0	0	1158	0.80019
0.6336	0	0	1216	0.788962
0.6138	0	0	1284	0.779084
0.594	0	0	1340	0.772718
0.5742	0	0	1388	0.773397
0.5544	0	0	1434	0.766002
0.5346	0	0	1476	0.764381
0.5148	0	0	1518	0.763482
0.495	0	0	1558	0.763683
0.4752	0	0	1604	0.769327
0.4554	0	0	1638	0.776436
0.4356	0	0	1670	0.797721
0.4158	0	0	1702.	0.829482
0.396	0	0	1730	0.869936
0.3762	0	0	1758.	0.915553
0.3564	0	0	1784	0.960339
0.3366	0	0	1804	0.99939
0.3168	0	0	1830	1.04273
0.297	0	0	1815.7401334569356	5.991464547107982
0.2772	0	0	1699.1079618709214	5.991464547107982
0.2574	0	0	1577.8982902992407	5.991464547107982
0.2376	0	0	1452.1301545969675	5.991464547107982
0.2178	0	0	1323.763369554652	5.991464547107982
0.198	0	0	1195.522660350172	5.991464547107982
0.1782	0	0	1070.0048443239616	5.991464547107982
0.1584	0	0	948.0092390694963	5.991464547107982
0.1386	0	0	833.4428609583191	5.991464547107982
0.1188	0	0	724.62387567988	5.991464547107982
0.099	0	0	615.8901877826901	5.991464547107982
0.0792	0	0	491.87427411997163	5.991464547107982
0.0594	0	0	380.2108022778416	5.991464547107982
0.0396	0	0	304.1108685265296	5.991464547107982
0.0198	0	0	266.5817033642957	5.991464547107982
0.	0	0	253.94242542206518	5.991464547107982
-0.0198	0	0	243.6685799426804	5.991464547107982
-0.0396	0	0	268.4783210171977	5.991464547107982
-0.0594	0	0	370.14488584438874	5.991464547107982
-0.0792	0	0	540.1384684561017	5.991464547107982
-0.099	0	0	709.0286684882747	5.991464547107982
-0.1188	0	0	777.66307477475	5.991464547107982
-0.1386	0	0	826.2304671031135	5.991464547107982
-0.1584	0	0	903.1351349468384	5.991464547107982
-0.1782	0	0	1025.8895085020092	5.991464547107982
-0.198	0	0	1162.952117756225	5.991464547107982
-0.2178	0	0	1302.461392407867	5.991464547107982
-0.2376	0	0	1439.181446117494	5.991464547107982
-0.2574	0	0	1561.242490059325	5.991464547107982
-0.2772	0	0	1663.5768672194922	5.991464547107982
-0.297	0	0	1761.159719538005	5.991464547107982
-0.3168	0	0	1832	1.03699
-0.3366	0	0	1808	1.00012
-0.3564	0	0	1784	0.960339
-0.3762	0	0	1752	0.914232
-0.396	0	0	1724	0.868709
-0.4158	0	0	1694	0.828161
-0.4356	0	0	1670	0.797721
-0.4554	0	0	1640	0.786704
-0.4752	0	0	1594	0.764879
-0.495	0	0	1556.	0.763098
-0.5148	0	0	1526	0.763339
-0.5346	0	0	1486	0.764161
-0.5544	0	0	1442	0.765723
-0.5742	0	0	1392	0.768464
-0.594	0	0	1340	0.772718
-0.6138	0	0	1284	0.779084
-0.6336	0	0	1214	0.789193
-0.6534	0	0	1150	0.801321
-0.6732	0	0	1078	0.816957
-0.693	0	0	1006	0.834431
-0.7128	0	0	916	0.869933
-0.7326	0	0	808	0.881382
-0.7524	0	0	692	0.914095
-0.7722	0	0	530	0.95946
-0.792	0	0	272	1.83001
-0.792	0	0	0.0	1.83001


==> data/sth1D_Higgs_Lin_4pi_NoOperators_Fin.dat <==
-0.99	609.7587428538277
-0.9811	588.4507452332955
-0.9722	567.7089157958858
-0.9633	547.5230832727706
-0.9544	527.8831690836919
-0.9455	508.77918733696305
-0.9366	490.201244829468
-0.9277	472.13954104666084
-0.9188	454.5843681625671
-0.9098999999999999	437.52611103978245
-0.901	420.95524722947385
-0.8921	404.8623469713783
-0.8832	389.2380731938038
-0.8743	374.0731815136291
-0.8654	359.35852023630343
-0.8565	345.0850303558472
-0.8476	331.243745554851
-0.8387	317.82579220447656
-0.8298	304.82238936445555
-0.8209	292.2248487830913
-0.8119999999999999	280.0245748972572
-0.8031	268.21306483239755
-0.7942	256.7819084025272
-0.7853	245.72278811023205
-0.7764	235.0274791466682
-0.7675	224.68784939156296
-0.7585999999999999	214.69585941321392
-0.7497	205.0435624684896
-0.7407999999999999	195.7231045028292
-0.7319	186.72672415024263
-0.723	178.04675273331026
-0.7141	169.67561426318332
-0.7052	161.60582543958398
-0.6962999999999999	153.82999565080453
-0.6874	146.34082697370877
-0.6785	139.13111417373034
-0.6696	132.19374470487415
-0.6607000000000001	125.52169870971562
-0.6517999999999999	119.10804901940087
-0.6429	112.94596115364678
-0.6339999999999999	107.02869332074067
-0.6251	101.34959641754108
-0.6162000000000001	95.90211402947668
-0.6073	90.67978243054716
-0.5984	85.67623058332289
-0.5894999999999999	80.88518013894472
-0.5806	76.30044543712458
-0.5717	71.91593350614473
-0.5628	67.72564406285828
-0.5539000000000001	63.723669512689135
-0.5449999999999999	59.90419494963163
-0.5361	56.261498156251136
-0.5271999999999999	52.78994960368338
-0.5183	49.484012451635124
-0.5094	46.33824254838355
-0.5005	43.34728843077664
-0.4915999999999999	40.50589132423312
-0.4827	37.8088851427424
-0.4738	35.25119648886447
-0.4649	32.82784465373016
-0.45599999999999996	30.533941617040934
-0.44709999999999994	28.364692047068978
-0.43820000000000003	26.315393300657178
-0.4293	24.381435423219042
-0.4204	22.55830114873887
-0.4115	20.841565899771624
-0.40259999999999996	19.22689778744296
-0.39369999999999994	17.710057611449233
-0.3847999999999999	16.28689886005751
-0.3759	14.953367710105542
-0.367	13.705503027001761
-0.3581	12.539436364725315
-0.34919999999999995	11.451391965826067
-0.34030000000000005	10.437686761424555
-0.33140000000000003	9.494730371212
-0.3225	8.619025103450356
-0.3136	7.807165954972252
-0.30469999999999997	7.055840611181022
-0.29579999999999995	6.361829446050694
-0.28689999999999993	5.722005522125998
-0.2779999999999999	5.133334590522356
-0.2690999999999999	4.592875090925892
-0.2602	4.097778151593431
-0.25129999999999997	3.6452875893524785
-0.24240000000000006	3.2327399096012575
-0.23350000000000004	2.8575643063086766
-0.22460000000000002	2.5172826620143463
-0.2157	2.209509547828573
-0.20679999999999998	1.9319522234323627
-0.19789999999999996	1.682410637077418
-0.18899999999999995	1.4587774255861392
-0.18009999999999993	1.2590379143516222
-0.1711999999999999	1.0812701173376627
-0.1622999999999999	0.923644737078753
-0.15339999999999998	0.7844251646800844
-0.14450000000000007	0.6619674798175419
-0.13560000000000005	0.5547204507377101
-0.12670000000000003	0.46122553425787294
-0.11780000000000002	0.3801168757660097
-0.1089	0.310121309220798
-0.1	0.2500583571516129
-0.099	0.24388165101251952
-0.098	0.23781504167780065
-0.097	0.23185707401546402
-0.096	0.22600630766643115
-0.095	0.22026131704453714
-0.094	0.2146206913365308
-0.093	0.2090830345020745
-0.092	0.20364696527374415
-0.09100000000000001	0.19831111715702948
-0.09	0.19307413843033366
-0.08900000000000001	0.1879346921449736
-0.08800000000000001	0.18289145612517982
-0.08700000000000001	0.17794312296809645
-0.08600000000000001	0.17308840004378118
-0.085	0.16832600949520543
-0.084	0.1636546882382542
-0.083	0.1590731879617261
-0.082	0.15458027512733338
-0.081	0.15017473096970196
-0.08	0.14585535149637133
-0.079	0.1416209474877946
-0.078	0.13747034449733858
-0.077	0.13340238285128364
-0.07600000000000001	0.12941591764882376
-0.07500000000000001	0.12550981876206657
-0.07400000000000001	0.12168297083603337
-0.07300000000000001	0.11793427328865898
-0.07200000000000001	0.11426264031079197
-0.07100000000000001	0.11066700086619448
-0.07	0.10714629869154223
-0.069	0.10369949229642464
-0.068	0.10032555496334473
-0.067	0.09702347474771914
-0.066	0.09379225447787809
-0.065	0.09063091175506553
-0.064	0.08753847895343894
-0.063	0.08451400322006951
-0.062	0.08155654647494194
-0.061	0.07866518541095467
-0.06	0.07583901149391972
-0.059000000000000004	0.07307713096256276
-0.058	0.07037866482852298
-0.057	0.06774274887635333
-0.056	0.06516853366352035
-0.055	0.06265518452040414
-0.054	0.060201881550298514
-0.053000000000000005	0.05780781962941088
-0.052000000000000005	0.055472208406862226
-0.051000000000000004	0.05319427230468722
-0.05	0.05097325051783414
-0.049	0.048808397014164846
-0.048	0.046698980534454954
-0.047	0.04464428459239357
-0.046	0.04264360747458346
-0.045	0.04069626224054107
-0.044	0.0388015767226964
-0.04300000000000001	0.03695889352639311
-0.04200000000000001	0.03516757002988849
-0.04100000000000001	0.03342697838435344
-0.04000000000000001	0.031736505513872505
-0.03900000000000001	0.030095553115443832
-0.038000000000000006	0.02850353765897922
-0.037000000000000005	0.026959890387304113
-0.036000000000000004	0.02546405731615746
-0.035	0.02401549923419197
-0.034	0.022613691702973938
-0.033	0.021258125056983268
-0.032	0.019948304403613504
-0.031000000000000014	0.01868374962317181
-0.030000000000000013	0.01746399536887898
-0.029000000000000012	0.01628859106686942
-0.02800000000000001	0.01515710091619119
-0.02700000000000001	0.014069103888805943
-0.02600000000000001	0.013024193729588976
-0.024999999999999994	0.012021978956329208
-0.023999999999999994	0.011062082859729188
-0.022999999999999993	0.010144143503405083
-0.021999999999999992	0.009267813723886692
-0.02099999999999999	0.008432761130617434
-0.01999999999999999	0.007638668105954358
-0.01899999999999999	0.006885231805168138
-0.018000000000000002	0.006172164156443072
-0.017	0.0054991918608770845
-0.016	0.004866056392481728
-0.015	0.004272513998182177
-0.013999999999999999	0.003718335697817234
-0.012999999999999998	0.003203307284139326
-0.011999999999999997	0.002727229322814513
-0.010999999999999996	0.00228991715242246
-0.009999999999999995	0.001891200884456479
-0.008999999999999994	0.0015309254033235003
-0.007999999999999993	0.0012089503663440797
-0.006999999999999992	0.0009251502037523988
-0.006000000000000005	0.0006794141186962681
-0.0050000000000000044	0.0004716460872371142
-0.0040000000000000036	0.000301764858349999
-0.0030000000000000027	0.00016970395392360696
-0.0020000000000000018	0.00007541166876024836
-0.0010000000000000009	0.00001885107057585888
0.	0.
0.0010000000000000009	0.00001885107057585888
0.0020000000000000018	0.00007541166876024836
0.0030000000000000027	0.00016970395392360696
0.0040000000000000036	0.000301764858349999
0.0050000000000000044	0.0004716460872371142
0.006000000000000005	0.0006794141186962681
0.007000000000000006	0.0009251502037523988
0.008000000000000007	0.0012089503663440797
0.009000000000000008	0.0015309254033235003
0.010000000000000009	0.001891200884456479
0.01100000000000001	0.00228991715242246
0.01200000000000001	0.002727229322814513
0.012999999999999984	0.003203307284139326
0.013999999999999985	0.003718335697817234
0.014999999999999986	0.004272513998182177
0.015999999999999986	0.004866056392481728
0.016999999999999987	0.0054991918608770845
0.017999999999999988	0.006172164156443072
0.01899999999999999	0.006885231805168138
0.01999999999999999	0.007638668105954358
0.02099999999999999	0.008432761130617434
0.021999999999999992	0.009267813723886692
0.022999999999999993	0.010144143503405083
0.023999999999999994	0.011062082859729188
0.024999999999999994	0.012021978956329208
0.025999999999999995	0.013024193729588976
0.026999999999999996	0.014069103888805943
0.027999999999999997	0.01515710091619119
0.028999999999999998	0.01628859106686942
0.03	0.01746399536887898
0.031	0.01868374962317181
0.032	0.019948304403613504
0.033	0.021258125056983268
0.034	0.022613691702973938
0.035	0.02401549923419197
0.036000000000000004	0.02546405731615746
0.037000000000000005	0.026959890387304113
0.03799999999999998	0.02850353765897922
0.03899999999999998	0.030095553115443832
0.03999999999999998	0.031736505513872505
0.04099999999999998	0.03342697838435344
0.04199999999999998	0.03516757002988849
0.04299999999999998	0.03695889352639311
0.043999999999999984	0.0388015767226964
0.044999999999999984	0.04069626224054107
0.045999999999999985	0.04264360747458346
0.046999999999999986	0.04464428459239357
0.04799999999999999	0.046698980534454954
0.04899999999999999	0.048808397014164846
0.05000000000000002	0.05097325051783414
0.05100000000000002	0.05319427230468722
0.05200000000000002	0.055472208406862226
0.05300000000000002	0.05780781962941088
0.05400000000000002	0.060201881550298514
0.05500000000000002	0.06265518452040414
0.05600000000000002	0.06516853366352035
0.05700000000000002	0.06774274887635333
0.058000000000000024	0.07037866482852298
0.059000000000000025	0.07307713096256276
0.060000000000000026	0.07583901149391972
0.061000000000000026	0.07866518541095467
0.06200000000000003	0.08155654647494194
0.063	0.08451400322006951
0.064	0.08753847895343894
0.065	0.09063091175506553
0.066	0.09379225447787809
0.067	0.09702347474771914
0.068	0.10032555496334473
0.069	0.10369949229642464
0.07	0.10714629869154223
0.07100000000000001	0.11066700086619448
0.07200000000000001	0.11426264031079197
0.07300000000000001	0.11793427328865898
0.07400000000000001	0.12168297083603337
0.07500000000000001	0.12550981876206657
0.07600000000000001	0.12941591764882376
0.07700000000000001	0.13340238285128364
0.07800000000000001	0.13747034449733858
0.07900000000000001	0.1416209474877946
0.08000000000000002	0.14585535149637133
0.08100000000000002	0.15017473096970196
0.08200000000000002	0.15458027512733338
0.08300000000000002	0.1590731879617261
0.08400000000000002	0.1636546882382542
0.08500000000000002	0.16832600949520543
0.08600000000000002	0.17308840004378118
0.08700000000000002	0.17794312296809645
0.088	0.18289145612517982
0.089	0.1879346921449736
0.09	0.19307413843033366
0.091	0.19831111715702948
0.092	0.20364696527374415
0.093	0.2090830345020745
0.094	0.2146206913365308
0.095	0.22026131704453714
0.096	0.22600630766643115
0.097	0.23185707401546402
0.098	0.23781504167780065
0.099	0.24388165101251952
0.1	0.2500583571516129
0.10890000000000001	0.310121309220798
0.1178	0.3801168757660097
0.1267	0.46122553425787294
0.1356	0.5547204507377101
0.14450000000000002	0.6619674798175419
0.1534	0.7844251646800844
0.1623	0.923644737078753
0.17120000000000002	1.0812701173376627
0.1801	1.2590379143516222
0.189	1.4587774255861392
0.19790000000000002	1.682410637077418
0.20679999999999998	1.9319522234323627
0.2157	2.209509547828573
0.22460000000000002	2.5172826620143463
0.2335	2.8575643063086766
0.2424	3.2327399096012575
0.2513	3.6452875893524785
0.2602	4.097778151593431
0.2691	4.592875090925892
0.278	5.133334590522356
0.2869	5.722005522125998
0.2958	6.361829446050694
0.3047	7.055840611181022
0.3136	7.807165954972252
0.3225	8.619025103450356
0.33140000000000003	9.494730371212
0.34030000000000005	10.437686761424555
0.34920000000000007	11.451391965826067
0.3581	12.539436364725315
0.367	13.705503027001761
0.3759	14.953367710105542
0.38480000000000003	16.28689886005751
0.39370000000000005	17.710057611449233
0.40260000000000007	19.22689778744296
0.4115	20.841565899771624
0.4204	22.55830114873887
0.4293	24.381435423219042
0.43820000000000003	26.315393300657178
0.44710000000000005	28.364692047068978
0.45600000000000007	30.533941617040934
0.4649	32.82784465373016
0.4738	35.25119648886447
0.4827	37.8088851427424
0.49160000000000004	40.50589132423312
0.5005000000000001	43.34728843077664
0.5094000000000001	46.33824254838355
0.5183	49.484012451635124
0.5272	52.78994960368338
0.5361	56.261498156251136
0.545	59.90419494963163
0.5539000000000001	63.723669512689135
0.5628000000000001	67.72564406285828
0.5717	71.91593350614473
0.5806	76.30044543712458
0.5895	80.88518013894472
0.5984	85.67623058332289
0.6073	90.67978243054716
0.6162	95.90211402947668
0.6251	101.34959641754108
0.634	107.02869332074067
0.6429	112.94596115364678
0.6517999999999999	119.10804901940087
0.6607	125.52169870971562
0.6696	132.19374470487415
0.6785	139.13111417373034
0.6874	146.34082697370877
0.6963	153.82999565080453
0.7052	161.60582543958398
0.7141	169.67561426318332
0.723	178.04675273331026
0.7319	186.72672415024263
0.7408	195.7231045028292
0.7496999999999999	205.0435624684896
0.7585999999999999	214.69585941321392
0.7675	224.68784939156296
0.7764	235.0274791466682
0.7853	245.72278811023205
0.7942	256.7819084025272
0.8031	268.21306483239755
0.812	280.0245748972572
0.8209000000000001	292.2248487830913
0.8298	304.82238936445555
0.8387	317.82579220447656
0.8475999999999999	331.243745554851
0.8564999999999999	345.0850303558472
0.8654	359.35852023630343
0.8743	374.0731815136291
0.8832	389.2380731938038
0.8921	404.8623469713783
0.901	420.95524722947385
0.9099	437.52611103978245
0.9188000000000001	454.5843681625671
0.9277000000000001	472.13954104666084
0.9366	490.201244829468
0.9454999999999999	508.77918733696305
0.9543999999999999	527.8831690836919
0.9632999999999999	547.5230832727706
0.9722	567.7089157958858
0.9811	588.4507452332955
0.99	609.7587428538277

==> data/sth1D_Higgs_Lin_4pi_withoperators_Fin.dat <==
-0.99	190.09291939618322
-0.9811	165.3710668441904
-0.9722	148.7380735816496
-0.9633	136.54183368104805
-0.9544	127.20394117698652
-0.9455	119.86147809248087
-0.9366	113.91863760932938
-0.9277	108.95918922782175
-0.9188	104.6735936604698
-0.9098999999999999	100.6358264551452
-0.901	96.8021879401482
-0.8921	93.15095179074194
-0.8832	89.62110097329855
-0.8743	86.19366237006966
-0.8654	82.86660989317284
-0.8565	79.63793797498943
-0.8476	76.50566156816456
-0.8387	73.46781614560814
-0.8298	70.52245770049376
-0.8209	67.66766274625991
-0.8119999999999999	64.90152831660833
-0.8031	62.222171965505936
-0.7942	59.627731767182865
-0.7853	57.11636631613453
-0.7764	54.68625472711932
-0.7675	52.335596635160925
-0.7585999999999999	50.06261219554642
-0.7497	47.865542083827506
-0.7407999999999999	45.74264749581994
-0.7319	43.6922101476037
-0.723	41.7125322755229
-0.7141	39.80193663618593
-0.7052	37.958766506465366
-0.6962999999999999	36.18138568349775
-0.6874	34.468178484684245
-0.6785	32.81754974768975
-0.6696	31.227924830443612
-0.6607000000000001	29.697749611139415
-0.6517999999999999	28.22549048823484
-0.6429	26.809634380451683
-0.6339999999999999	25.44868872677594
-0.6251	24.141181486458038
-0.6162000000000001	22.885661139012342
-0.6073	21.68069668421745
-0.5984	20.52487764211625
-0.5894999999999999	19.416814053015727
-0.5806	18.355136477487065
-0.5717	17.338495996365722
-0.5628	16.365564210751273
-0.5539000000000001	15.435033242007464
-0.5449999999999999	14.545615731762297
-0.5361	13.696044841907934
-0.5271999999999999	12.885074254600738
-0.5183	12.11147817226123
-0.5094	11.374051317574171
-0.5005	10.671608933488486
-0.4915999999999999	10.002986783217288
-0.4827	9.367041150237881
-0.4738	8.762648838291774
-0.4649	8.188707171384664
-0.45599999999999996	7.644133993786419
-0.44709999999999994	7.127867670031122
-0.43820000000000003	6.6388670849170595
-0.4293	6.176111643506637
-0.4204	5.738601271126541
-0.4115	5.325356413367601
-0.40259999999999996	4.935418036084833
-0.39369999999999994	4.5678476253974765
-0.3847999999999999	4.221727187688938
-0.3759	3.8961592496068036
-0.367	3.5902668580628827
-0.3581	3.303193580233156
-0.34919999999999995	3.0341035035577946
-0.34030000000000005	2.78218123574117
-0.33140000000000003	2.5466319047518287
-0.3225	2.3266811588225274
-0.3136	2.121575166450201
-0.30469999999999997	1.9305806163959822
-0.29579999999999995	1.7529847176851874
-0.28689999999999993	1.5880951996073325
-0.2779999999999999	1.4352403117161145
-0.2690999999999999	1.2937688238294385
-0.2602	1.1630500260293832
-0.25129999999999997	1.0424737286622223
-0.24240000000000006	0.9314502623384229
-0.23350000000000004	0.829410477932643
-0.22460000000000002	0.7358057465837344
-0.2157	0.650107959694731
-0.20679999999999998	0.5718095289328691
-0.19789999999999996	0.5004233862295688
-0.18899999999999995	0.4354829837804406
-0.18009999999999993	0.3765422940452914
-0.1711999999999999	0.32317580974811566
-0.1622999999999999	0.27497854387709575
-0.15339999999999998	0.2315660296846116
-0.14450000000000007	0.1925743206872288
-0.13560000000000005	0.1576599906657088
-0.12670000000000003	0.1265001336649938
-0.11780000000000002	0.09879236399423741
-0.1089	0.07425481622676022
-0.1	0.05262614520008846
-0.099	0.05036694215725568
-0.098	0.048141075647514686
-0.097	0.04594822352011274
-0.096	0.04378806689486581
-0.095	0.04166029016214168
-0.094	0.039564580982891506
-0.093	0.03750063028862716
-0.092	0.03546813228142165
-0.09100000000000001	0.03346678443392204
-0.09	0.0314962874893312
-0.08900000000000001	0.029556345461425604
-0.08800000000000001	0.027646665634543766
-0.08700000000000001	0.02576695856359912
-0.08600000000000001	0.02391693807405426
-0.085	0.022096321261963148
-0.084	0.020304828493912463
-0.083	0.018542183407084245
-0.082	0.016808112909211914
-0.081	0.015102347178597153
-0.08	0.013424619664118342
-0.079	0.011774667085215438
-0.078	0.010152229431861707
-0.077	0.008557049964608213
-0.07600000000000001	0.0069888752146249535
-0.07500000000000001	0.0054474549836172025
-0.07400000000000001	0.0039325423438413215
-0.07300000000000001	0.0024604835430463556
-0.07200000000000001	0.0012708026755324248
-0.07100000000000001	0.000442589010725746
-0.07	-3.8766086694896895e-11
-0.069	0.000026857803858315772
-0.068	0.0005312607144970791
-0.067	0.001514047751288541
-0.066	0.0029760571700439887
-0.065	0.004918124711409164
-0.064	0.007341084852190892
-0.063	0.010245770445673548
-0.062	0.013633012617282168
-0.061	0.017503640856604465
-0.06	0.021858482982602283
-0.059000000000000004	0.026698365131252205
-0.058	0.03202411175009014
-0.057	0.03783654564979875
-0.056	0.04413648770904776
-0.055	0.05092475749373719
-0.054	0.058202172358166715
-0.053000000000000005	0.06596954843835835
-0.052000000000000005	0.07422910121477329
-0.051000000000000004	0.08304984829257847
-0.05	0.0924702547528425
-0.049	0.10249103842207573
-0.048	0.11311291439579796
-0.047	0.12433659440665552
-0.046	0.1361627874590936
-0.045	0.1485921993244449
-0.044	0.16162553279443675
-0.04300000000000001	0.17526348756904656
-0.04200000000000001	0.18950676034087208
-0.04100000000000001	0.20435604458649576
-0.04000000000000001	0.21981203155258536
-0.03900000000000001	0.23587540608482074
-0.038000000000000006	0.25254685650984454
-0.037000000000000005	0.2698270597565326
-0.036000000000000004	0.28771669800219607
-0.035	0.3062164431668799
-0.034	0.32532696726678767
-0.033	0.3451113108701804
-0.032	0.3661246085980344
-0.031000000000000014	0.38850000349229274
-0.030000000000000013	0.4122402379396317
-0.029000000000000012	0.4373480424325299
-0.02800000000000001	0.46382613896607955
-0.02700000000000001	0.4919365568387578
-0.02600000000000001	0.5222250840927791
-0.024999999999999994	0.5547104322895761
-0.023999999999999994	0.5893940761990347
-0.022999999999999993	0.6262774726404868
-0.021999999999999992	0.6653620559036927
-0.02099999999999999	0.706649242303694
-0.01999999999999999	0.7501404278687632
-0.01899999999999999	0.7958369887854929
-0.018000000000000002	0.8437402814681851
-0.017	0.8938516424088593
-0.016	0.9461723882456181
-0.015	1.0007038157457366
-0.013999999999999999	1.0574472017383272
-0.012999999999999998	1.1164038031574126
-0.011999999999999997	1.177574857028713
-0.010999999999999996	1.2409615804040817
-0.009999999999999995	1.3065651702934753
-0.008999999999999994	1.3743868036392668
-0.007999999999999993	1.444427638148678
-0.006999999999999992	1.5166888107341137
-0.006000000000000005	1.5911714385478888
-0.0050000000000000044	1.667876618723076
-0.0040000000000000036	1.7468054283546344
-0.0030000000000000027	1.8279589244874208
-0.0020000000000000018	1.9113381441082504
-0.0010000000000000009	1.9969441041144165
0.	2.088863100128613
0.0010000000000000009	1.9969441041144165
0.0020000000000000018	1.9113381441082504
0.0030000000000000027	1.8279589244874208
0.0040000000000000036	1.7468054283546344
0.0050000000000000044	1.667876618723076
0.006000000000000005	1.5911714385478888
0.007000000000000006	1.5166888107341137
0.008000000000000007	1.444427638148678
0.009000000000000008	1.3743868036392668
0.010000000000000009	1.3065651702934753
0.01100000000000001	1.2409615804040817
0.01200000000000001	1.177574857028713
0.012999999999999984	1.1164038031574126
0.013999999999999985	1.0574472017383272
0.014999999999999986	1.0007038157457366
0.015999999999999986	0.9461723882456181
0.016999999999999987	0.8938516424088593
0.017999999999999988	0.8437402814681851
0.01899999999999999	0.7958369887854929
0.01999999999999999	0.7501404278687632
0.02099999999999999	0.706649242303694
0.021999999999999992	0.6653620559036927
0.022999999999999993	0.6262774726404868
0.023999999999999994	0.5893940761990347
0.024999999999999994	0.5547104322895761
0.025999999999999995	0.5222250840927791
0.026999999999999996	0.4919365568387578
0.027999999999999997	0.46382613896607955
0.028999999999999998	0.4373480424325299
0.03	0.4122402379396317
0.031	0.38850000349229274
0.032	0.3661246085980344
0.033	0.3451113108701804
0.034	0.32532696726678767
0.035	0.3062164431668799
0.036000000000000004	0.28771669800219607
0.037000000000000005	0.2698270597565326
0.03799999999999998	0.25254685650984454
0.03899999999999998	0.23587540608482074
0.03999999999999998	0.21981203155258536
0.04099999999999998	0.20435604458649576
0.04199999999999998	0.18950676034087208
0.04299999999999998	0.17526348756904656
0.043999999999999984	0.16162553279443675
0.044999999999999984	0.1485921993244449
0.045999999999999985	0.1361627874590936
0.046999999999999986	0.12433659440665552
0.04799999999999999	0.11311291439579796
0.04899999999999999	0.10249103842207573
0.05000000000000002	0.0924702547528425
0.05100000000000002	0.08304984829257847
0.05200000000000002	0.07422910121477329
0.05300000000000002	0.06596954843835835
0.05400000000000002	0.058202172358166715
0.05500000000000002	0.05092475749373719
0.05600000000000002	0.04413648770904776
0.05700000000000002	0.03783654564979875
0.058000000000000024	0.03202411175009014
0.059000000000000025	0.026698365131252205
0.060000000000000026	0.021858482982602283
0.061000000000000026	0.017503640856604465
0.06200000000000003	0.013633012617282168
0.063	0.010245770445673548
0.064	0.007341084852190892
0.065	0.004918124711409164
0.066	0.0029760571700439887
0.067	0.001514047751288541
0.068	0.0005312607144970791
0.069	0.000026857803858315772
0.07	-3.8766086694896895e-11
0.07100000000000001	0.000442589010725746
0.07200000000000001	0.0012708026755324248
0.07300000000000001	0.0024604835430463556
0.07400000000000001	0.0039325423438413215
0.07500000000000001	0.0054474549836172025
0.07600000000000001	0.0069888752146249535
0.07700000000000001	0.008557049964608213
0.07800000000000001	0.010152229431861707
0.07900000000000001	0.011774667085215438
0.08000000000000002	0.013424619664118342
0.08100000000000002	0.015102347178597153
0.08200000000000002	0.016808112909211914
0.08300000000000002	0.018542183407084245
0.08400000000000002	0.020304828493912463
0.08500000000000002	0.022096321261963148
0.08600000000000002	0.02391693807405426
0.08700000000000002	0.02576695856359912
0.088	0.027646665634543766
0.089	0.029556345461425604
0.09	0.0314962874893312
0.091	0.03346678443392204
0.092	0.03546813228142165
0.093	0.03750063028862716
0.094	0.039564580982891506
0.095	0.04166029016214168
0.096	0.04378806689486581
0.097	0.04594822352011274
0.098	0.048141075647514686
0.099	0.05036694215725568
0.1	0.05262614520008846
0.10890000000000001	0.07425481622676022
0.1178	0.09879236399423741
0.1267	0.1265001336649938
0.1356	0.1576599906657088
0.14450000000000002	0.1925743206872288
0.1534	0.2315660296846116
0.1623	0.27497854387709575
0.17120000000000002	0.32317580974811566
0.1801	0.3765422940452914
0.189	0.4354829837804406
0.19790000000000002	0.5004233862295688
0.20679999999999998	0.5718095289328691
0.2157	0.650107959694731
0.22460000000000002	0.7358057465837344
0.2335	0.829410477932643
0.2424	0.9314502623384229
0.2513	1.0424737286622223
0.2602	1.1630500260293832
0.2691	1.2937688238294385
0.278	1.4352403117161145
0.2869	1.5880951996073325
0.2958	1.7529847176851874
0.3047	1.9305806163959822
0.3136	2.121575166450201
0.3225	2.3266811588225274
0.33140000000000003	2.5466319047518287
0.34030000000000005	2.78218123574117
0.34920000000000007	3.0341035035577946
0.3581	3.303193580233156
0.367	3.5902668580628827
0.3759	3.8961592496068036
0.38480000000000003	4.221727187688938
0.39370000000000005	4.5678476253974765
0.40260000000000007	4.935418036084833
0.4115	5.325356413367601
0.4204	5.738601271126541
0.4293	6.176111643506637
0.43820000000000003	6.6388670849170595
0.44710000000000005	7.127867670031122
0.45600000000000007	7.644133993786419
0.4649	8.188707171384664
0.4738	8.762648838291774
0.4827	9.367041150237881
0.49160000000000004	10.002986783217288
0.5005000000000001	10.671608933488486
0.5094000000000001	11.374051317574171
0.5183	12.11147817226123
0.5272	12.885074254600738
0.5361	13.696044841907934
0.545	14.545615731762297
0.5539000000000001	15.435033242007464
0.5628000000000001	16.365564210751273
0.5717	17.338495996365722
0.5806	18.355136477487065
0.5895	19.416814053015727
0.5984	20.52487764211625
0.6073	21.68069668421745
0.6162	22.885661139012342
0.6251	24.141181486458038
0.634	25.44868872677594
0.6429	26.809634380451683
0.6517999999999999	28.22549048823484
0.6607	29.697749611139415
0.6696	31.227924830443612
0.6785	32.81754974768975
0.6874	34.468178484684245
0.6963	36.18138568349775
0.7052	37.958766506465366
0.7141	39.80193663618593
0.723	41.7125322755229
0.7319	43.6922101476037
0.7408	45.74264749581994
0.7496999999999999	47.865542083827506
0.7585999999999999	50.06261219554642
0.7675	52.335596635160925
0.7764	54.68625472711932
0.7853	57.11636631613453
0.7942	59.627731767182865
0.8031	62.222171965505936
0.812	64.90152831660833
0.8209000000000001	67.66766274625991
0.8298	70.52245770049376
0.8387	73.46781614560814
0.8475999999999999	76.50566156816456
0.8564999999999999	79.63793797498943
0.8654	82.86660989317284
0.8743	86.19366237006966
0.8832	89.62110097329855
0.8921	93.15095179074194
0.901	96.8021879401482
0.9099	100.6358264551452
0.9188000000000001	104.6735936604698
0.9277000000000001	108.95918922782175
0.9366	113.91863760932938
0.9454999999999999	119.86147809248087
0.9543999999999999	127.20394117698652
0.9632999999999999	136.54183368104805
0.9722	148.7380735816496
0.9811	165.3710668441904
0.99	190.09291939618322

==> data/sth1D_Higgs_Quad_4pi_withoperators_Fin.dat <==
-0.99	330.2732932477918
-0.9811	269.58777509823705
-0.9722	223.95928734711333
-0.9633	195.64859462516665
-0.9544	176.956382782957
-0.9455	158.70944936392902
-0.9366	149.24600876635236
-0.9277	140.35172494870335
-0.9188	132.08942496262716
-0.9098999999999999	124.42128365163
-0.901	117.43104590632558
-0.8921	112.3424707098344
-0.8832	105.19738106392299
-0.8743	100.51458738164001
-0.8654	95.31953641895552
-0.8565	91.03560665953353
-0.8476	87.09182949705178
-0.8387	83.15703289479166
-0.8298	79.37672550567845
-0.8209	75.74732762871713
-0.8119999999999999	72.26468132568402
-0.8031	68.92414859701489
-0.7942	65.7637717935686
-0.7853	62.649527343974114
-0.7764	59.705263835804544
-0.7675	56.882976325334084
-0.7585999999999999	54.17777214102375
-0.7497	51.58492586892271
-0.7407999999999999	49.099899529961704
-0.7319	46.71835146962553
-0.723	44.69312048853021
-0.7141	42.249307929642555
-0.7052	40.45132370956185
-0.6962999999999999	38.46205431762314
-0.6874	36.555964709627006
-0.6785	34.72983762171566
-0.6696	32.980610866445886
-0.6607000000000001	31.305366032142047
-0.6517999999999999	29.701318091724943
-0.6429	28.165805883852954
-0.6339999999999999	26.696283414526988
-0.6251	25.30085220096978
-0.6162000000000001	23.528837065827247
-0.6073	22.237479067253844
-0.5984	21.003892735000363
-0.5894999999999999	19.82595495245323
-0.5806	18.701620798707154
-0.5717	17.628919031165424
-0.5628	16.605947936179973
-0.5539000000000001	15.630871517774267
-0.5449999999999999	14.701915996334037
-0.5361	13.81736659113949
-0.5271999999999999	26.991590314824407
-0.5183	28.375588247597307
-0.5094	29.842938917111496
-0.5005	31.354725436031913
-0.4915999999999999	32.87121875421801
-0.4827	34.353101315052754
-0.4738	35.762767462159566
-0.4649	37.06560801092178
-0.45599999999999996	7.597530947972473
-0.44709999999999994	7.073868308357305
-0.43820000000000003	6.578943624907197
-0.4293	6.111574821649583
-0.4204	5.670614174071261
-0.4115	5.254947267854732
-0.40259999999999996	4.8634920341589805
-0.39369999999999994	4.495197855374954
-0.3847999999999999	4.149044735786674
-0.3759	3.8240425320695977
-0.367	3.519230238985301
-0.3581	3.233675326031971
-0.34919999999999995	2.9664731211496473
-0.34030000000000005	2.716746237930238
-0.33140000000000003	2.483644043064942
-0.3225	2.266342161034345
-0.3136	2.0640420132856434
-0.30469999999999997	1.8759703893840651
-0.29579999999999995	1.701379047812452
-0.28689999999999993	1.5395443442887426
-0.2779999999999999	1.3897668856425298
-0.2690999999999999	1.2513712074380692
-0.2602	1.1237054737014205
-0.25129999999999997	1.0061411972037604
-0.24240000000000006	0.8980729789029738
-0.23350000000000004	0.7989182652509044
-0.22460000000000002	0.7081171221534532
-0.2157	0.62513202450873
-0.20679999999999998	0.5494476602823397
-0.19789999999999996	0.48057074820599155
-0.18899999999999995	0.4180298682231296
-0.18009999999999993	0.3613753038921459
-0.1711999999999999	0.3101788960270824
-0.1622999999999999	0.2640339068859703
-0.15339999999999998	0.22255489429858244
-0.14450000000000007	0.18537759516971164
-0.13560000000000005	0.1521588178204638
-0.12670000000000003	0.12257634270713424
-0.11780000000000002	0.0963288310686039
-0.1089	0.07313574110071386
-0.1	0.05273725131314677
-0.099	0.050609201398174264
-0.098	0.048513068543798
-0.097	0.04644853302716001
-0.096	0.044415278407996084
-0.095	0.042412991520450305
-0.094	0.04044136247557617
-0.093	0.0385000846638377
-0.092	0.0365888547466966
-0.09100000000000001	0.034707372661387126
-0.09	0.03285534161773285
-0.08900000000000001	0.03103246809655502
-0.08800000000000001	0.029238461850582098
-0.08700000000000001	0.027473035902630727
-0.08600000000000001	0.025735906544014142
-0.085	0.02402679333431479
-0.084	0.022345419100247454
-0.083	0.02069150993565927
-0.082	0.019064795197891726
-0.081	0.01746500751119129
-0.08	0.01589188276261666
-0.079	0.014345160105222021
-0.078	0.012824582278199185
-0.077	0.011329894163255973
-0.07600000000000001	0.009860845727937823
-0.07500000000000001	0.008440718339513936
-0.07400000000000001	0.0071182845241172365
-0.07300000000000001	0.0058946897345088425
-0.07200000000000001	0.0047695528000163264
-0.07100000000000001	0.0037424942987988557
-0.07	0.0028131370346837093
-0.069	0.0019811094975758343
-0.068	0.001246045066470226
-0.067	0.0006075720101935995
-0.066	0.00007984893500215693
-0.065	-1.4192490386047418e-9
-0.064	0.0005081363447470095
-0.063	0.0016023603117124054
-0.062	0.0032807807261764294
-0.061	0.005541503932409042
-0.06	0.008382661468661026
-0.059000000000000004	0.011802370650562421
-0.058	0.015798819291848454
-0.057	0.02037009483178212
-0.056	0.02551440942059454
-0.055	0.03122991315399304
-0.054	0.037514795131528444
-0.053000000000000005	0.04436724357310595
-0.052000000000000005	0.05178545621538433
-0.051000000000000004	0.059767636491642406
-0.05	0.06831200782194674
-0.049	0.07741680084770154
-0.048	0.08708024400781939
-0.047	0.09736273698769243
-0.046	0.108324928563891
-0.045	0.11996442432191358
-0.044	0.1322788226938493
-0.04300000000000001	0.14526572020954734
-0.04200000000000001	0.1589227538393838
-0.04100000000000001	0.17324755206913023
-0.04000000000000001	0.1882377624909953
-0.03900000000000001	0.20389106012789213
-0.038000000000000006	0.2202051352594824
-0.037000000000000005	0.23717764488300327
-0.036000000000000004	0.25480634874797886
-0.035	0.2730889029665496
-0.034	0.29202310203232656
-0.033	0.31172125055713834
-0.032	0.3327924529996084
-0.031000000000000014	0.3553209456609289
-0.030000000000000013	0.3793001435545881
-0.029000000000000012	0.40472349745945174
-0.02800000000000001	0.4315844973449686
-0.02700000000000001	0.4599599814206095
-0.02600000000000001	0.490483481166198
-0.024999999999999994	0.5232829242888987
-0.023999999999999994	0.5583523348558762
-0.022999999999999993	0.5956857659135607
-0.021999999999999992	0.635277327699676
-0.02099999999999999	0.6771211577559985
-0.01999999999999999	0.7212114343957033
-0.01899999999999999	0.7675423757885956
-0.018000000000000002	0.8161082373081818
-0.017	0.8669033117277118
-0.016	0.919921928469156
-0.015	0.9751584599991497
-0.013999999999999999	1.0326073122444346
-0.012999999999999998	1.0922629247857458
-0.011999999999999997	1.1541197800566951
-0.010999999999999996	1.218172387983381
-0.009999999999999995	1.28441530688212
-0.008999999999999994	1.3528431235255571
-0.007999999999999993	1.4234504677315762
-0.006999999999999992	1.4962319808401576
-0.006000000000000005	1.571182377295383
-0.0050000000000000044	1.6482963692986772
-0.0040000000000000036	1.7275687343957105
-0.0030000000000000027	1.8089942656862814
-0.0020000000000000018	1.8925678004324469
-0.0010000000000000009	1.978284208535315
0.	2.0702236622254304
0.0010000000000000009	1.978284208535315
0.0020000000000000018	1.8925678004324469
0.0030000000000000027	1.8089942656862814
0.0040000000000000036	1.7275687343957105
0.0050000000000000044	1.6482963692986772
0.006000000000000005	1.571182377295383
0.007000000000000006	1.4962319808401576
0.008000000000000007	1.4234504677315762
0.009000000000000008	1.3528431235255571
0.010000000000000009	1.28441530688212
0.01100000000000001	1.218172387983381
0.01200000000000001	1.1541197800566951
0.012999999999999984	1.0922629247857458
0.013999999999999985	1.0326073122444346
0.014999999999999986	0.9751584599991497
0.015999999999999986	0.919921928469156
0.016999999999999987	0.8669033117277118
0.017999999999999988	0.8161082373081818
0.01899999999999999	0.7675423757885956
0.01999999999999999	0.7212114343957033
0.02099999999999999	0.6771211577559985
0.021999999999999992	0.635277327699676
0.022999999999999993	0.5956857659135607
0.023999999999999994	0.5583523348558762
0.024999999999999994	0.5232829242888987
0.025999999999999995	0.490483481166198
0.026999999999999996	0.4599599814206095
0.027999999999999997	0.4315844973449686
0.028999999999999998	0.40472349745945174
0.03	0.3793001435545881
0.031	0.3553209456609289
0.032	0.3327924529996084
0.033	0.31172125055713834
0.034	0.29202310203232656
0.035	0.2730889029665496
0.036000000000000004	0.25480634874797886
0.037000000000000005	0.23717764488300327
0.03799999999999998	0.2202051352594824
0.03899999999999998	0.20389106012789213
0.03999999999999998	0.1882377624909953
0.04099999999999998	0.17324755206913023
0.04199999999999998	0.1589227538393838
0.04299999999999998	0.14526572020954734
0.043999999999999984	0.1322788226938493
0.044999999999999984	0.11996442432191358
0.045999999999999985	0.108324928563891
0.046999999999999986	0.09736273698769243
0.04799999999999999	0.08708024400781939
0.04899999999999999	0.07741680084770154
0.05000000000000002	0.06831200782194674
0.05100000000000002	0.059767636491642406
0.05200000000000002	0.05178545621538433
0.05300000000000002	0.04436724357310595
0.05400000000000002	0.037514795131528444
0.05500000000000002	0.03122991315399304
0.05600000000000002	0.02551440942059454
0.05700000000000002	0.02037009483178212
0.058000000000000024	0.015798819291848454
0.059000000000000025	0.011802370650562421
0.060000000000000026	0.008382661468661026
0.061000000000000026	0.005541503932409042
0.06200000000000003	0.0032807807261764294
0.063	0.0016023603117124054
0.064	0.0005081363447470095
0.065	-1.4192490386047418e-9
0.066	0.00007984893500215693
0.067	0.0006075720101935995
0.068	0.001246045066470226
0.069	0.0019811094975758343
0.07	0.0028131370346837093
0.07100000000000001	0.0037424942987988557
0.07200000000000001	0.0047695528000163264
0.07300000000000001	0.0058946897345088425
0.07400000000000001	0.0071182845241172365
0.07500000000000001	0.008440718339513936
0.07600000000000001	0.009860845727937823
0.07700000000000001	0.011329894163255973
0.07800000000000001	0.012824582278199185
0.07900000000000001	0.014345160105222021
0.08000000000000002	0.01589188276261666
0.08100000000000002	0.01746500751119129
0.08200000000000002	0.019064795197891726
0.08300000000000002	0.02069150993565927
0.08400000000000002	0.022345419100247454
0.08500000000000002	0.02402679333431479
0.08600000000000002	0.025735906544014142
0.08700000000000002	0.027473035902630727
0.088	0.029238461850582098
0.089	0.03103246809655502
0.09	0.03285534161773285
0.091	0.034707372661387126
0.092	0.0365888547466966
0.093	0.0385000846638377
0.094	0.04044136247557617
0.095	0.042412991520450305
0.096	0.044415278407996084
0.097	0.04644853302716001
0.098	0.048513068543798
0.099	0.050609201398174264
0.1	0.05273725131314677
0.10890000000000001	0.07313574110071386
0.1178	0.0963288310686039
0.1267	0.12257634270713424
0.1356	0.1521588178204638
0.14450000000000002	0.18537759516971164
0.1534	0.22255489429858244
0.1623	0.2640339068859703
0.17120000000000002	0.3101788960270824
0.1801	0.3613753038921459
0.189	0.4180298682231296
0.19790000000000002	0.48057074820599155
0.20679999999999998	0.5494476602823397
0.2157	0.62513202450873
0.22460000000000002	0.7081171221534532
0.2335	0.7989182652509044
0.2424	0.8980729789029738
0.2513	1.0061411972037604
0.2602	1.1237054737014205
0.2691	1.2513712074380692
0.278	1.3897668856425298
0.2869	1.5395443442887426
0.2958	1.701379047812452
0.3047	1.8759703893840651
0.3136	2.0640420132856434
0.3225	2.266342161034345
0.33140000000000003	2.483644043064942
0.34030000000000005	2.716746237930238
0.34920000000000007	2.9664731211496473
0.3581	3.233675326031971
0.367	3.519230238985301
0.3759	3.8240425320695977
0.38480000000000003	4.149044735786674
0.39370000000000005	4.495197855374954
0.40260000000000007	4.8634920341589805
0.4115	5.254947267854732
0.4204	5.670614174071261
0.4293	6.111574821649583
0.43820000000000003	6.578943624907197
0.44710000000000005	7.073868308357305
0.45600000000000007	7.597530947972473
0.4649	37.06560801092178
0.4738	35.762767462159566
0.4827	34.353101315052754
0.49160000000000004	32.87121875421801
0.5005000000000001	31.354725436031913
0.5094000000000001	29.842938917111496
0.5183	28.375588247597307
0.5272	26.991590314824407
0.5361	13.81736659113949
0.545	14.701915996334037
0.5539000000000001	15.630871517774267
0.5628000000000001	16.605947936179973
0.5717	17.628919031165424
0.5806	18.701620798707154
0.5895	19.82595495245323
0.5984	21.003892735000363
0.6073	22.237479067253844
0.6162	23.528837065827247
0.6251	25.30085220096978
0.634	26.696283414526988
0.6429	28.165805883852954
0.6517999999999999	29.701318091724943
0.6607	31.305366032142047
0.6696	32.980610866445886
0.6785	34.72983762171566
0.6874	36.555964709627006
0.6963	38.46205431762314
0.7052	40.45132370956185
0.7141	42.249307929642555
0.723	44.69312048853021
0.7319	46.71835146962553
0.7408	49.099899529961704
0.7496999999999999	51.58492586892271
0.7585999999999999	54.17777214102375
0.7675	56.882976325334084
0.7764	59.705263835804544
0.7853	62.649527343974114
0.7942	65.7637717935686
0.8031	68.92414859701489
0.812	72.26468132568402
0.8209000000000001	75.74732762871713
0.8298	79.37672550567845
0.8387	83.15703289479166
0.8475999999999999	87.09182949705178
0.8564999999999999	91.03560665953353
0.8654	95.31953641895552
0.8743	100.51458738164001
0.8832	105.19738106392299
0.8921	112.3424707098344
0.901	117.43104590632558
0.9099	124.42128365163
0.9188000000000001	132.08942496262716
0.9277000000000001	140.35172494870335
0.9366	149.24600876635236
0.9454999999999999	158.70944936392902
0.9543999999999999	176.956382782957
0.9632999999999999	195.64859462516665
0.9722	223.95928734711333
0.9811	269.58777509823705
0.99	330.2732932477918

==> data/sth1D_nooperators_Combined200_Fin.dat <==
-0.99	8928.94068032976
-0.9811	8612.387599513866
-0.9722	8304.32901426365
-0.9633	8004.611548143658
-0.9544	7713.08322240468
-0.9455	7429.5934559837715
-0.9366	7153.993065504223
-0.9277	6886.134265275571
-0.9188	6625.870667293617
-0.9098999999999999	6373.0572812404025
-0.901	6127.550514484229
-0.8921	5889.2081720796195
-0.8832	5657.889456767381
-0.8743	5433.454968974549
-0.8654	5215.766706814412
-0.8565	5004.688066086515
-0.8476	4800.083840276646
-0.8387	4601.820220556846
-0.8298	4409.764795785396
-0.8209	4223.78655250684
-0.8119999999999999	4043.755874951963
-0.8031	3869.5445450378047
-0.7942	3701.025742367645
-0.7853	3538.074044231025
-0.7764	3380.5654256037274
-0.7675	3228.377259147788
-0.7585999999999999	3081.388315211491
-0.7497	2939.478761829367
-0.7407999999999999	2802.5301647222045
-0.7319	2670.425487297034
-0.723	2543.049090647133
-0.7141	2420.2867335520364
-0.7052	2302.025572477526
-0.6962999999999999	2188.1541615756278
-0.6874	2078.562452684628
-0.6785	1973.1417953290504
-0.6696	1871.7849367196748
-0.6607000000000001	1774.386021753531
-0.6517999999999999	1680.8405930138963
-0.6429	1591.0455907702963
-0.6339999999999999	1504.8993529785073
-0.6251	1422.3016152805574
-0.6162000000000001	1343.153511004721
-0.6073	1267.3575711655224
-0.5984	1194.8177244637372
-0.5894999999999999	1125.4392972863868
-0.5806	1059.1290137067479
-0.5717	995.7949954843408
-0.5628	935.3467620649383
-0.5539000000000001	877.6952305805627
-0.5449999999999999	822.7527158494834
-0.5361	770.432930376223
-0.5271999999999999	720.6509843515499
-0.5183	673.3233856524852
-0.5094	628.3680398422972
-0.5005	585.7042501705033
-0.4915999999999999	545.2527175728732
-0.4827	506.93554067142315
-0.4738	470.6762157744202
-0.4649	436.39963687638
-0.45599999999999996	404.0320956580692
-0.44709999999999994	373.501281486503
-0.43820000000000003	344.73628141494623
-0.4293	317.66758018291233
-0.4204	292.22706021616455
-0.4115	268.34800162671706
-0.40259999999999996	245.96508221283142
-0.39369999999999994	225.01437745902018
-0.3847999999999999	205.43336053604492
-0.3759	187.16090230091623
-0.367	170.13727129689454
-0.3581	154.3041337534894
-0.34919999999999995	139.60455358646027
-0.34030000000000005	125.98299239781643
-0.33140000000000003	113.38530947581502
-0.3225	101.7587617949648
-0.3136	91.05200401602217
-0.30469999999999997	81.21508848599419
-0.29579999999999995	72.19946523813627
-0.28689999999999993	63.957981991954696
-0.2779999999999999	56.44488415320389
-0.2690999999999999	49.615814813888704
-0.2602	43.427814752262776
-0.25129999999999997	37.83932243282973
-0.24240000000000006	32.81017400634178
-0.23350000000000004	28.301603309801877
-0.22460000000000002	24.27624186646168
-0.2157	20.698118885821927
-0.20679999999999998	17.532661263633727
-0.19789999999999996	14.746693581896935
-0.18899999999999995	12.308438108861779
-0.18009999999999993	10.187514799026651
-0.1711999999999999	8.354941293140243
-0.1622999999999999	6.7831329182006215
-0.15339999999999998	5.445902687454911
-0.14450000000000007	4.318461300400301
-0.13560000000000005	3.3774171427832584
-0.12670000000000003	2.600776286599533
-0.11780000000000002	1.9679424900949414
-0.1089	1.4597171977627426
-0.1	1.0582995403484503
-0.099	1.0191356477380324
-0.098	0.9810894642374848
-0.097	0.9441390473578153
-0.096	0.9082626773748075
-0.095	0.8734388573334044
-0.094	0.8396463130427421
-0.093	0.8068639930792116
-0.092	0.7750710687844062
-0.09100000000000001	0.7442469342686451
-0.09	0.714371206406895
-0.08900000000000001	0.685423724840696
-0.08800000000000001	0.6573845519783603
-0.08700000000000001	0.6302339729937785
-0.08600000000000001	0.6039524958289917
-0.085	0.5785208511906603
-0.084	0.5539199925525082
-0.083	0.5301310961544417
-0.082	0.5071355610038921
-0.081	0.4849150088719938
-0.08	0.4634512842997438
-0.079	0.44272645459176374
-0.078	0.42272280982027866
-0.077	0.40342286282417916
-0.07600000000000001	0.384809349207913
-0.07500000000000001	0.3668652273428279
-0.07400000000000001	0.34957367836606323
-0.07300000000000001	0.3329181061823405
-0.07200000000000001	0.3168821374611426
-0.07100000000000001	0.3014496216400886
-0.07	0.2866046309218149
-0.069	0.2723314602761846
-0.068	0.2586146274389449
-0.067	0.24543887291197564
-0.066	0.23278915996496607
-0.065	0.22065067463225319
-0.064	0.20900882571575607
-0.063	0.19784924478317834
-0.062	0.18715778616866885
-0.061	0.17692052697329785
-0.06	0.16712376706334453
-0.059000000000000004	0.15775402907323155
-0.058	0.14879805840157445
-0.057	0.1402428232158499
-0.056	0.13207551444791932
-0.055	0.12428354579725465
-0.054	0.11685455372862918
-0.053000000000000005	0.10977639747409285
-0.052000000000000005	0.10303715903202004
-0.051000000000000004	0.09662514316690363
-0.05	0.0905288774092412
-0.049	0.08473711205667911
-0.048	0.07923882017352923
-0.047	0.07402319758886478
-0.046	0.06907966289958267
-0.045	0.06439785746879068
-0.044	0.0599676454257434
-0.04300000000000001	0.0557791136655581
-0.04200000000000001	0.05182257185129657
-0.04100000000000001	0.048088552410426644
-0.04000000000000001	0.04456781053858094
-0.03900000000000001	0.041251324196259986
-0.038000000000000006	0.03813029411178093
-0.037000000000000005	0.035196143778435385
-0.036000000000000004	0.03244051945689108
-0.035	0.029855290174488402
-0.034	0.027432547723336143
-0.033	0.025164606663793165
-0.032	0.023044004321683076
-0.031000000000000014	0.021063500789487932
-0.030000000000000013	0.01921607892536059
-0.029000000000000012	0.017494944354702113
-0.02800000000000001	0.01589352546926648
-0.02700000000000001	0.014405473427132165
-0.02600000000000001	0.013024662151948974
-0.024999999999999994	0.011745188334600698
-0.023999999999999994	0.010561371432210365
-0.022999999999999993	0.009467753668459977
-0.021999999999999992	0.008459100033050504
-0.02099999999999999	0.0075303982821139925
-0.01999999999999999	0.00667685893804304
-0.01899999999999999	0.005893915290684504
-0.018000000000000002	0.005177223394646546
-0.017	0.004522662071906325
-0.016	0.0039263329109004985
-0.015	0.0033845602660491636
-0.013999999999999999	0.0028938912582461285
-0.012999999999999998	0.002451095774951284
-0.011999999999999997	0.002053166469629275
-0.010999999999999996	0.0016973187626447839
-0.009999999999999995	0.0013809908409498917
-0.008999999999999994	0.0011018436563432488
-0.007999999999999993	0.0008577609294775357
-0.006999999999999992	0.000646849144970929
-0.006000000000000005	0.00046743755535771925
-0.0050000000000000044	0.0003180781789495768
-0.0040000000000000036	0.00019754580075215245
-0.0030000000000000027	0.00010483797222349267
-0.0020000000000000018	0.00003917501025085812
-0.0010000000000000009	0.
0.	Indeterminate
0.0010000000000000009	0.
0.0020000000000000018	0.00003917501025085812
0.0030000000000000027	0.00010483797222349267
0.0040000000000000036	0.00019754580075215245
0.0050000000000000044	0.0003180781789495768
0.006000000000000005	0.00046743755535771925
0.007000000000000006	0.000646849144970929
0.008000000000000007	0.0008577609294775357
0.009000000000000008	0.0011018436563432488
0.010000000000000009	0.0013809908409498917
0.01100000000000001	0.0016973187626447839
0.01200000000000001	0.002053166469629275
0.012999999999999984	0.002451095774951284
0.013999999999999985	0.0028938912582461285
0.014999999999999986	0.0033845602660491636
0.015999999999999986	0.0039263329109004985
0.016999999999999987	0.004522662071906325
0.017999999999999988	0.005177223394646546
0.01899999999999999	0.005893915290684504
0.01999999999999999	0.00667685893804304
0.02099999999999999	0.0075303982821139925
0.021999999999999992	0.008459100033050504
0.022999999999999993	0.009467753668459977
0.023999999999999994	0.010561371432210365
0.024999999999999994	0.011745188334600698
0.025999999999999995	0.013024662151948974
0.026999999999999996	0.014405473427132165
0.027999999999999997	0.01589352546926648
0.028999999999999998	0.017494944354702113
0.03	0.01921607892536059
0.031	0.021063500789487932
0.032	0.023044004321683076
0.033	0.025164606663793165
0.034	0.027432547723336143
0.035	0.029855290174488402
0.036000000000000004	0.03244051945689108
0.037000000000000005	0.035196143778435385
0.03799999999999998	0.03813029411178093
0.03899999999999998	0.041251324196259986
0.03999999999999998	0.04456781053858094
0.04099999999999998	0.048088552410426644
0.04199999999999998	0.05182257185129657
0.04299999999999998	0.0557791136655581
0.043999999999999984	0.0599676454257434
0.044999999999999984	0.06439785746879068
0.045999999999999985	0.06907966289958267
0.046999999999999986	0.07402319758886478
0.04799999999999999	0.07923882017352923
0.04899999999999999	0.08473711205667911
0.05000000000000002	0.0905288774092412
0.05100000000000002	0.09662514316690363
0.05200000000000002	0.10303715903202004
0.05300000000000002	0.10977639747409285
0.05400000000000002	0.11685455372862918
0.05500000000000002	0.12428354579725465
0.05600000000000002	0.13207551444791932
0.05700000000000002	0.1402428232158499
0.058000000000000024	0.14879805840157445
0.059000000000000025	0.15775402907323155
0.060000000000000026	0.16712376706334453
0.061000000000000026	0.17692052697329785
0.06200000000000003	0.18715778616866885
0.063	0.19784924478317834
0.064	0.20900882571575607
0.065	0.22065067463225319
0.066	0.23278915996496607
0.067	0.24543887291197564
0.068	0.2586146274389449
0.069	0.2723314602761846
0.07	0.2866046309218149
0.07100000000000001	0.3014496216400886
0.07200000000000001	0.3168821374611426
0.07300000000000001	0.3329181061823405
0.07400000000000001	0.34957367836606323
0.07500000000000001	0.3668652273428279
0.07600000000000001	0.384809349207913
0.07700000000000001	0.40342286282417916
0.07800000000000001	0.42272280982027866
0.07900000000000001	0.44272645459176374
0.08000000000000002	0.4634512842997438
0.08100000000000002	0.4849150088719938
0.08200000000000002	0.5071355610038921
0.08300000000000002	0.5301310961544417
0.08400000000000002	0.5539199925525082
0.08500000000000002	0.5785208511906603
0.08600000000000002	0.6039524958289917
0.08700000000000002	0.6302339729937785
0.088	0.6573845519783603
0.089	0.685423724840696
0.09	0.714371206406895
0.091	0.7442469342686451
0.092	0.7750710687844062
0.093	0.8068639930792116
0.094	0.8396463130427421
0.095	0.8734388573334044
0.096	0.9082626773748075
0.097	0.9441390473578153
0.098	0.9810894642374848
0.099	1.0191356477380324
0.1	1.0582995403484503
0.10890000000000001	1.4597171977627426
0.1178	1.9679424900949414
0.1267	2.600776286599533
0.1356	3.3774171427832584
0.14450000000000002	4.318461300400301
0.1534	5.445902687454911
0.1623	6.7831329182006215
0.17120000000000002	8.354941293140243
0.1801	10.187514799026651
0.189	12.308438108861779
0.19790000000000002	14.746693581896935
0.20679999999999998	17.532661263633727
0.2157	20.698118885821927
0.22460000000000002	24.27624186646168
0.2335	28.301603309801877
0.2424	32.81017400634178
0.2513	37.83932243282973
0.2602	43.427814752262776
0.2691	49.615814813888704
0.278	56.44488415320389
0.2869	63.957981991954696
0.2958	72.19946523813627
0.3047	81.21508848599419
0.3136	91.05200401602217
0.3225	101.7587617949648
0.33140000000000003	113.38530947581502
0.34030000000000005	125.98299239781643
0.34920000000000007	139.60455358646027
0.3581	154.3041337534894
0.367	170.13727129689454
0.3759	187.16090230091623
0.38480000000000003	205.43336053604492
0.39370000000000005	225.01437745902018
0.40260000000000007	245.96508221283142
0.4115	268.34800162671706
0.4204	292.22706021616455
0.4293	317.66758018291233
0.43820000000000003	344.73628141494623
0.44710000000000005	373.501281486503
0.45600000000000007	404.0320956580692
0.4649	436.39963687638
0.4738	470.6762157744202
0.4827	506.93554067142315
0.49160000000000004	545.2527175728732
0.5005000000000001	585.7042501705033
0.5094000000000001	628.3680398422972
0.5183	673.3233856524852
0.5272	720.6509843515499
0.5361	770.432930376223
0.545	822.7527158494834
0.5539000000000001	877.6952305805627
0.5628000000000001	935.3467620649383
0.5717	995.7949954843408
0.5806	1059.1290137067479
0.5895	1125.4392972863868
0.5984	1194.8177244637372
0.6073	1267.3575711655224
0.6162	1343.153511004721
0.6251	1422.3016152805574
0.634	1504.8993529785073
0.6429	1591.0455907702963
0.6517999999999999	1680.8405930138963
0.6607	1774.386021753531
0.6696	1871.7849367196748
0.6785	1973.1417953290504
0.6874	2078.562452684628
0.6963	2188.1541615756278
0.7052	2302.025572477526
0.7141	2420.2867335520364
0.723	2543.049090647133
0.7319	2670.425487297034
0.7408	2802.5301647222045
0.7496999999999999	2939.478761829367
0.7585999999999999	3081.388315211491
0.7675	3228.377259147788
0.7764	3380.5654256037274
0.7853	3538.074044231025
0.7942	3701.025742367645
0.8031	3869.5445450378047
0.812	4043.755874951963
0.8209000000000001	4223.78655250684
0.8298	4409.764795785396
0.8387	4601.820220556846
0.8475999999999999	4800.083840276646
0.8564999999999999	5004.688066086515
0.8654	5215.766706814412
0.8743	5433.454968974549
0.8832	5657.889456767381
0.8921	5889.2081720796195
0.901	6127.550514484229
0.9099	6373.0572812404025
0.9188000000000001	6625.870667293617
0.9277000000000001	6886.134265275571
0.9366	7153.993065504223
0.9454999999999999	7429.5934559837715
0.9543999999999999	7713.08322240468
0.9632999999999999	8004.611548143658
0.9722	8304.32901426365
0.9811	8612.387599513866
0.99	8928.94068032976

==> data/sth1D_nooperators_Combined400_Fin.dat <==
-0.99	6193.35771248617
-0.9811	5975.05617328242
-0.9722	5760.409331868704
-0.9633	5553.7913679174935
-0.9544	5349.898231210307
-0.9455	5153.427538561187
-0.9366	4963.1195627711
-0.9277	4775.775298948522
-0.9188	4591.086527942378
-0.9098999999999999	4413.122456833342
-0.901	4243.693023723704
-0.8921	4077.7614787681437
-0.8832	3918.323616498617
-0.8743	3765.961710086724
-0.8654	3618.230898722986
-0.8565	3464.5027739974735
-0.8476	3318.7224071072005
-0.8387	3181.011588077378
-0.8298	3048.7168924176026
-0.8209	2921.6796877045094
-0.8119999999999999	2795.1677494492997
-0.8031	2672.9617433098197
-0.7942	2555.583023885504
-0.7853	2442.083005144255
-0.7764	2333.146705819409
-0.7675	2227.7795818121585
-0.7585999999999999	2125.5960128083134
-0.7497	2026.5261775026313
-0.7407999999999999	1930.6763233177685
-0.7319	1838.679786311752
-0.723	1750.881749372898
-0.7141	1665.2805189314254
-0.7052	1583.3835935180239
-0.6962999999999999	1504.9026448805357
-0.6874	1428.786334784139
-0.6785	1355.253466014133
-0.6696	1284.9762977081564
-0.6607000000000001	1217.9357140132574
-0.6517999999999999	1153.291248586141
-0.6429	1090.4060009322684
-0.6339999999999999	1030.4695474300984
-0.6251	973.3386561746898
-0.6162000000000001	918.6933738588649
-0.6073	866.3564180377886
-0.5984	816.229248423458
-0.5894999999999999	768.2674204638719
-0.5806	722.4196086597652
-0.5717	678.6319155754085
-0.5628	636.8611602571804
-0.5539000000000001	597.0888438655797
-0.5449999999999999	559.2800799592399
-0.5361	523.1065891443116
-0.5271999999999999	488.8178580915463
-0.5183	456.32086829517334
-0.5094	425.3077130238913
-0.5005	395.94709240977494
-0.4915999999999999	368.14293555514547
-0.4827	341.8226477055073
-0.4738	316.9327303348779
-0.4649	293.4206623100311
-0.45599999999999996	271.2351079621388
-0.44709999999999994	250.34259904199456
-0.43820000000000003	230.64590393756572
-0.4293	212.14041301558262
-0.4204	194.78526263958418
-0.4115	178.48919585986238
-0.40259999999999996	163.2101446337158
-0.39369999999999994	148.94673130098892
-0.3847999999999999	135.6710137428813
-0.3759	123.29041549370073
-0.367	111.69045315824535
-0.3581	100.96454360119311
-0.34919999999999995	91.02980765211613
-0.34030000000000005	81.84025142307657
-0.33140000000000003	73.35801467219274
-0.3225	65.54621455034062
-0.3136	58.36894560115152
-0.30469999999999997	51.79127976101377
-0.29579999999999995	45.77926635907143
-0.28689999999999993	40.299932117225595
-0.2779999999999999	35.32128115013275
-0.2690999999999999	30.812294965206277
-0.2602	26.742932462616224
-0.25129999999999997	23.084129935288153
-0.24240000000000006	19.807801068904077
-0.23350000000000004	16.886836941903155
-0.22460000000000002	14.295106025479981
-0.2157	12.007454183585708
-0.20679999999999998	9.999704672927606
-0.19789999999999996	8.248658142969909
-0.18899999999999995	6.732092635932929
-0.18009999999999993	5.428763586792471
-0.1711999999999999	4.318403823281955
-0.1622999999999999	3.38172356589002
-0.15339999999999998	2.60041042786208
-0.14450000000000007	1.9571294152000647
-0.13560000000000005	1.4355229266618181
-0.12670000000000003	1.0202107537621643
-0.11780000000000002	0.6967900807720113
-0.1089	0.4518354847168098
-0.1	0.2728989353814768
-0.099	0.25640503816056537
-0.098	0.24058326859768187
-0.097	0.2254182824553297
-0.096	0.21089489127415106
-0.095	0.196998062375215
-0.094	0.18371291885779328
-0.093	0.1710247396004192
-0.092	0.1589189592598217
-0.09100000000000001	0.14738116827335546
-0.09	0.13639711285657086
-0.08900000000000001	0.12595269500452133
-0.08800000000000001	0.11603397249021441
-0.08700000000000001	0.10662715886688545
-0.08600000000000001	0.09771862346677551
-0.085	0.08929489140037106
-0.084	0.08134264355806664
-0.083	0.07384871660870829
-0.082	0.06680010300108563
-0.081	0.0601839509610258
-0.08	0.05398756449638853
-0.079	0.04819840339159498
-0.078	0.04280408321129414
-0.077	0.03779237529941781
-0.07600000000000001	0.033151206778065045
-0.07500000000000001	0.028868660549100866
-0.07400000000000001	0.02493297529252203
-0.07300000000000001	0.021332545469249453
-0.07200000000000001	0.018055921317007062
-0.07100000000000001	0.015091808854137412
-0.07	0.01242906987788217
-0.069	0.01005672196362184
-0.068	0.007963938466922116
-0.067	0.00614004852134542
-0.066	0.0045745370408241115
-0.065	0.003257044717038582
-0.064	0.0021773680218970526
-0.063	0.0013254592049491976
-0.062	0.0006914262962425255
-0.061	0.0002655331044252307
-0.06	0.00003819921650460856
-0.059000000000000004	-7.105427357601002e-15
-0.058	0.0001416665989069088
-0.057	0.0004540859399924102
-0.056	0.0009283007259099918
-0.055	0.001555509440194669
-0.054	0.002327066344086859
-0.053000000000000005	0.0032344814790263854
-0.052000000000000005	0.004269420665323764
-0.051000000000000004	0.005423705501890197
-0.05	0.006689313366727845
-0.049	0.008058377480956835
-0.048	0.00966495404061618
-0.047	0.011667354122934626
-0.046	0.014039313379164753
-0.045	0.0167545521308341
-0.044	0.01978735585427671
-0.04300000000000001	0.023112575178444672
-0.04200000000000001	0.026705625889078988
-0.04100000000000001	0.03054248892390632
-0.04000000000000001	0.03459971037725751
-0.03900000000000001	0.03885440149594643
-0.038000000000000006	0.043284238682545606
-0.037000000000000005	0.04786746349310533
-0.036000000000000004	0.052582882638070316
-0.035	0.057409867983636786
-0.034	0.06232835654812874
-0.033	0.0673188505062825
-0.032	0.07236241718585745
-0.031000000000000014	0.07744068907039292
-0.030000000000000013	0.0825358637959539
-0.029000000000000012	0.08763070415444218
-0.02800000000000001	0.0927085380915571
-0.02700000000000001	0.09775325870796081
-0.02600000000000001	0.10274932425753036
-0.024999999999999994	0.10768175814942538
-0.023999999999999994	0.1125361489469654
-0.022999999999999993	0.11729865036788567
-0.021999999999999992	0.12195598128448637
-0.02099999999999999	0.1264954257228581
-0.01999999999999999	0.1309048328640614
-0.01899999999999999	0.13517261704362227
-0.018000000000000002	0.13928775775073632
-0.017	0.14323979962900069
-0.016	0.1470188524777427
-0.015	0.15061559124912804
-0.013999999999999999	0.154021256050342
-0.012999999999999998	0.15722765214277956
-0.011999999999999997	0.16022714994218745
-0.010999999999999996	0.16301268501938893
-0.009999999999999995	0.16557775809894792
-0.008999999999999994	0.16791643505882803
-0.007999999999999993	0.17002334693421517
-0.006999999999999992	0.17189368991141407
-0.006000000000000005	0.1735232253329997
-0.0050000000000000044	0.17490827969541556
-0.0040000000000000036	0.176045744649997
-0.0030000000000000027	0.17693307700197636
-0.0020000000000000018	0.17756829871056112
-0.0010000000000000009	0.17794999689024849
0.	0.17807732380921237
0.0010000000000000009	0.17794999689024849
0.0020000000000000018	0.17756829871056112
0.0030000000000000027	0.17693307700197636
0.0040000000000000036	0.176045744649997
0.0050000000000000044	0.17490827969541556
0.006000000000000005	0.1735232253329997
0.007000000000000006	0.17189368991141407
0.008000000000000007	0.17002334693421517
0.009000000000000008	0.16791643505882803
0.010000000000000009	0.16557775809894792
0.01100000000000001	0.16301268501938893
0.01200000000000001	0.16022714994218745
0.012999999999999984	0.15722765214277956
0.013999999999999985	0.154021256050342
0.014999999999999986	0.15061559124912804
0.015999999999999986	0.1470188524777427
0.016999999999999987	0.14323979962900069
0.017999999999999988	0.13928775775073632
0.01899999999999999	0.13517261704362227
0.01999999999999999	0.1309048328640614
0.02099999999999999	0.1264954257228581
0.021999999999999992	0.12195598128448637
0.022999999999999993	0.11729865036788567
0.023999999999999994	0.1125361489469654
0.024999999999999994	0.10768175814942538
0.025999999999999995	0.10274932425753036
0.026999999999999996	0.09775325870796081
0.027999999999999997	0.0927085380915571
0.028999999999999998	0.08763070415444218
0.03	0.0825358637959539
0.031	0.07744068907039292
0.032	0.07236241718585745
0.033	0.0673188505062825
0.034	0.06232835654812874
0.035	0.057409867983636786
0.036000000000000004	0.052582882638070316
0.037000000000000005	0.04786746349310533
0.03799999999999998	0.043284238682545606
0.03899999999999998	0.03885440149594643
0.03999999999999998	0.03459971037725751
0.04099999999999998	0.03054248892390632
0.04199999999999998	0.026705625889078988
0.04299999999999998	0.023112575178444672
0.043999999999999984	0.01978735585427671
0.044999999999999984	0.0167545521308341
0.045999999999999985	0.014039313379164753
0.046999999999999986	0.011667354122934626
0.04799999999999999	0.00966495404061618
0.04899999999999999	0.008058377480956835
0.05000000000000002	0.006689313366727845
0.05100000000000002	0.005423705501890197
0.05200000000000002	0.004269420665323764
0.05300000000000002	0.0032344814790263854
0.05400000000000002	0.002327066344086859
0.05500000000000002	0.001555509440194669
0.05600000000000002	0.0009283007259099918
0.05700000000000002	0.0004540859399924102
0.058000000000000024	0.0001416665989069088
0.059000000000000025	-7.105427357601002e-15
0.060000000000000026	0.00003819921650460856
0.061000000000000026	0.0002655331044252307
0.06200000000000003	0.0006914262962425255
0.063	0.0013254592049491976
0.064	0.0021773680218970526
0.065	0.003257044717038582
0.066	0.0045745370408241115
0.067	0.00614004852134542
0.068	0.007963938466922116
0.069	0.01005672196362184
0.07	0.01242906987788217
0.07100000000000001	0.015091808854137412
0.07200000000000001	0.018055921317007062
0.07300000000000001	0.021332545469249453
0.07400000000000001	0.02493297529252203
0.07500000000000001	0.028868660549100866
0.07600000000000001	0.033151206778065045
0.07700000000000001	0.03779237529941781
0.07800000000000001	0.04280408321129414
0.07900000000000001	0.04819840339159498
0.08000000000000002	0.05398756449638853
0.08100000000000002	0.0601839509610258
0.08200000000000002	0.06680010300108563
0.08300000000000002	0.07384871660870829
0.08400000000000002	0.08134264355806664
0.08500000000000002	0.08929489140037106
0.08600000000000002	0.09771862346677551
0.08700000000000002	0.10662715886688545
0.088	0.11603397249021441
0.089	0.12595269500452133
0.09	0.13639711285657086
0.091	0.14738116827335546
0.092	0.1589189592598217
0.093	0.1710247396004192
0.094	0.18371291885779328
0.095	0.196998062375215
0.096	0.21089489127415106
0.097	0.2254182824553297
0.098	0.24058326859768187
0.099	0.25640503816056537
0.1	0.2728989353814768
0.10890000000000001	0.4518354847168098
0.1178	0.6967900807720113
0.1267	1.0202107537621643
0.1356	1.4355229266618181
0.14450000000000002	1.9571294152000647
0.1534	2.60041042786208
0.1623	3.38172356589002
0.17120000000000002	4.318403823281955
0.1801	5.428763586792471
0.189	6.732092635932929
0.19790000000000002	8.248658142969909
0.20679999999999998	9.999704672927606
0.2157	12.007454183585708
0.22460000000000002	14.295106025479981
0.2335	16.886836941903155
0.2424	19.807801068904077
0.2513	23.084129935288153
0.2602	26.742932462616224
0.2691	30.812294965206277
0.278	35.32128115013275
0.2869	40.299932117225595
0.2958	45.77926635907143
0.3047	51.79127976101377
0.3136	58.36894560115152
0.3225	65.54621455034062
0.33140000000000003	73.35801467219274
0.34030000000000005	81.84025142307657
0.34920000000000007	91.02980765211613
0.3581	100.96454360119311
0.367	111.69045315824535
0.3759	123.29041549370073
0.38480000000000003	135.6710137428813
0.39370000000000005	148.94673130098892
0.40260000000000007	163.2101446337158
0.4115	178.48919585986238
0.4204	194.78526263958418
0.4293	212.14041301558262
0.43820000000000003	230.64590393756572
0.44710000000000005	250.34259904199456
0.45600000000000007	271.2351079621388
0.4649	293.4206623100311
0.4738	316.9327303348779
0.4827	341.8226477055073
0.49160000000000004	368.14293555514547
0.5005000000000001	395.94709240977494
0.5094000000000001	425.3077130238913
0.5183	456.32086829517334
0.5272	488.8178580915463
0.5361	523.1065891443116
0.545	559.2800799592399
0.5539000000000001	597.0888438655797
0.5628000000000001	636.8611602571804
0.5717	678.6319155754085
0.5806	722.4196086597652
0.5895	768.2674204638719
0.5984	816.229248423458
0.6073	866.3564180377886
0.6162	918.6933738588649
0.6251	973.3386561746898
0.634	1030.4695474300984
0.6429	1090.4060009322684
0.6517999999999999	1153.291248586141
0.6607	1217.9357140132574
0.6696	1284.9762977081564
0.6785	1355.253466014133
0.6874	1428.786334784139
0.6963	1504.9026448805357
0.7052	1583.3835935180239
0.7141	1665.2805189314254
0.723	1750.881749372898
0.7319	1838.679786311752
0.7408	1930.6763233177685
0.7496999999999999	2026.5261775026313
0.7585999999999999	2125.5960128083134
0.7675	2227.7795818121585
0.7764	2333.146705819409
0.7853	2442.083005144255
0.7942	2555.583023885504
0.8031	2672.9617433098197
0.812	2795.1677494492997
0.8209000000000001	2921.6796877045094
0.8298	3048.7168924176026
0.8387	3181.011588077378
0.8475999999999999	3318.7224071072005
0.8564999999999999	3464.5027739974735
0.8654	3618.230898722986
0.8743	3765.961710086724
0.8832	3918.323616498617
0.8921	4077.7614787681437
0.901	4243.693023723704
0.9099	4413.122456833342
0.9188000000000001	4591.086527942378
0.9277000000000001	4775.775298948522
0.9366	4963.1195627711
0.9454999999999999	5153.427538561187
0.9543999999999999	5349.898231210307
0.9632999999999999	5553.7913679174935
0.9722	5760.409331868704
0.9811	5975.05617328242
0.99	6193.35771248617

==> data/sth1D_nooperators_Combined600_Fin.dat <==
-0.99	3541.483163509902
-0.9811	3415.016586930775
-0.9722	3291.960318841735
-0.9633	3172.2526302018528
-0.9544	3055.832354493587
-0.9455	2942.638887722783
-0.9366	2832.6121884186655
-0.9277	2725.6927776338484
-0.9188	2621.82173894433
-0.9098999999999999	2520.940718449494
-0.901	2422.991924772111
-0.8921	2327.9181290583347
-0.8832	2235.6626649777045
-0.8743	2146.169428723145
-0.8654	2059.382879010967
-0.8565	1975.2480370808682
-0.8476	1893.7104866959269
-0.8387	1814.7163741426125
-0.8298	1738.2124082307737
-0.8209	1664.1458602936489
-0.8119999999999999	1592.4645641878587
-0.8031	1523.1169162934143
-0.7942	1456.0518755137036
-0.7853	1391.2189632755085
-0.7764	1328.5682635289907
-0.7675	1268.0504227476993
-0.7585999999999999	1209.6166499285691
-0.7497	1153.2187165919186
-0.7407999999999999	1098.8089567814534
-0.7319	1046.3402670642633
-0.723	995.7661065308229
-0.7141	947.0404967949929
-0.7052	900.1180219940202
-0.6962999999999999	854.953828788534
-0.6874	811.5036263625535
-0.6785	769.7236864234786
-0.6696	729.5708432020969
-0.6607000000000001	691.0024934525812
-0.6517999999999999	653.9765964524892
-0.6429	618.4516740027638
-0.6339999999999999	584.3868104277323
-0.6251	551.7416525751104
-0.6162000000000001	520.4764098159958
-0.6073	490.5518540448729
-0.5984	461.9293196796117
-0.5894999999999999	434.57070366146604
-0.5806	408.4384654550777
-0.5717	383.495627048471
-0.5628	359.70577295305696
-0.5539000000000001	337.03305020363206
-0.5449999999999999	315.442168358377
-0.5361	294.89839949885965
-0.5271999999999999	275.36757823003035
-0.5183	256.81610168022814
-0.5094	239.210929501175
-0.5005	222.51958386797875
-0.4915999999999999	206.71014947913244
-0.4827	191.75127355651537
-0.4738	177.6121658453905
-0.4649	164.2625986144071
-0.45599999999999996	151.67290665560046
-0.44709999999999994	139.81398728438987
-0.43820000000000003	128.6573003395804
-0.4293	118.17486818336232
-0.4204	108.33927570131132
-0.4115	99.12367030238875
-0.40259999999999996	90.50176191894028
-0.39369999999999994	82.44782300669803
-0.3847999999999999	74.93668854477903
-0.3759	67.94375603568523
-0.367	61.44498550530427
-0.3581	55.41689950290863
-0.34919999999999995	49.83658310115674
-0.34030000000000005	44.68168389609247
-0.33140000000000003	39.93041200714378
-0.3225	35.561540077125294
-0.3136	31.554403272236037
-0.30469999999999997	27.888899282060827
-0.29579999999999995	24.545488319569507
-0.28689999999999993	21.50519312111777
-0.2779999999999999	18.749598946445595
-0.2690999999999999	16.260853578679082
-0.2602	14.021667324329805
-0.25129999999999997	12.015313013293913
-0.24240000000000006	10.22562599885297
-0.23350000000000004	8.637004157674703
-0.22460000000000002	7.234407889811223
-0.2157	6.003360118700243
-0.20679999999999998	4.929946291164519
-0.19789999999999996	4.000814377412823
-0.18899999999999995	3.2031748710389323
-0.18009999999999993	2.524800789021164
-0.1711999999999999	1.9540276717243756
-0.1622999999999999	1.4797535828976933
-0.15339999999999998	1.091439109675953
-0.14450000000000007	0.7791073625795804
-0.13560000000000005	0.5333439755137803
-0.12670000000000003	0.34529710576984485
-0.11780000000000002	0.2066774340240798
-0.1089	0.10975816433629859
-0.1	0.047375024154831635
-0.099	0.04222793566920302
-0.098	0.03742400434671822
-0.097	0.032954399047298466
-0.096	0.02881037828625921
-0.095	0.02498329023649859
-0.094	0.02146457272628055
-0.093	0.01824575324033617
-0.092	0.015318448918755223
-0.09100000000000001	0.012674366559473071
-0.09	0.010305302615776668
-0.08900000000000001	0.008203143197633267
-0.08800000000000001	0.006359864070184074
-0.08700000000000001	0.004767530655904295
-0.08600000000000001	0.003418298033558642
-0.085	0.002304410937270518
-0.084	0.0014182037582841645
-0.083	0.0007521005434512062
-0.082	0.00029861499677252823
-0.081	0.00005035047649215585
-0.08	0.
-0.079	0.0001403462385027865
-0.078	0.0004642615205909806
-0.077	0.0009647078312937651
-0.07600000000000001	0.0016347368110345428
-0.07500000000000001	0.002467489757158603
-0.07400000000000001	0.0034561976223486113
-0.07300000000000001	0.00459418101737441
-0.07200000000000001	0.00587485020695766
-0.07100000000000001	0.007317258244498248
-0.07	0.008987354769409706
-0.069	0.010879299961423783
-0.068	0.012982570764414447
-0.067	0.015286795532780673
-0.066	0.01778175403264015
-0.065	0.020457377439804247
-0.064	0.02330374834205884
-0.063	0.026311100736769788
-0.062	0.029469820033490635
-0.061	0.032770443052299925
-0.06	0.0362036580233962
-0.059000000000000004	0.03976030458927937
-0.058	0.043431373800835615
-0.057	0.047208008123476475
-0.056	0.051081501430331855
-0.055	0.05504329900720961
-0.054	0.05908499754947627
-0.053000000000000005	0.06319834516449419
-0.052000000000000005	0.06737524137034256
-0.051000000000000004	0.07160773709544088
-0.05	0.0758880346792381
-0.049	0.08020848787214163
-0.048	0.08456160183627048
-0.047	0.08894003314316734
-0.046	0.09333658977580939
-0.045	0.09774423112865094
-0.044	0.10215606800688448
-0.04300000000000001	0.10656536262523275
-0.04200000000000001	0.11096552861150855
-0.04100000000000001	0.11535013100220226
-0.04000000000000001	0.11971288624678067
-0.03900000000000001	0.1240476622036013
-0.038000000000000006	0.12834847814346517
-0.037000000000000005	0.13260950474703748
-0.036000000000000004	0.13682506410603423
-0.035	0.14098962972427387
-0.034	0.14509782651422398
-0.033	0.14914443080132145
-0.032	0.15312437032047654
-0.031000000000000014	0.15703272421892223
-0.030000000000000013	0.160864723052903
-0.029000000000000012	0.16461574879094343
-0.02800000000000001	0.16828133481202912
-0.02700000000000001	0.17185716590643096
-0.02600000000000001	0.1753390782741917
-0.024999999999999994	0.17872305952723622
-0.023999999999999994	0.18200524868802148
-0.022999999999999993	0.18518193618999845
-0.021999999999999992	0.1882495638776831
-0.02099999999999999	0.19120472500580377
-0.01999999999999999	0.1940441642406867
-0.01899999999999999	0.19676477765953138
-0.018000000000000002	0.19936361274972114
-0.017	0.20183786840960494
-0.016	0.20418489494968384
-0.015	0.20640219408983285
-0.013999999999999999	0.20848741896148937
-0.012999999999999998	0.2104383741067224
-0.011999999999999997	0.21225301547853093
-0.010999999999999996	0.21392945044144795
-0.009999999999999995	0.21546593777024015
-0.008999999999999994	0.21686088764966627
-0.007999999999999993	0.218112861678037
-0.006999999999999992	0.21922057286156615
-0.006000000000000005	0.22018288561871202
-0.0050000000000000044	0.22099881577899794
-0.0040000000000000036	0.22166753058288435
-0.0030000000000000027	0.2221883486813354
-0.0020000000000000018	0.22256074013579763
-0.0010000000000000009	0.2227843264195144
0.	0.22285888041589175
0.0010000000000000009	0.2227843264195144
0.0020000000000000018	0.22256074013579763
0.0030000000000000027	0.2221883486813354
0.0040000000000000036	0.22166753058288435
0.0050000000000000044	0.22099881577899794
0.006000000000000005	0.22018288561871202
0.007000000000000006	0.21922057286156615
0.008000000000000007	0.218112861678037
0.009000000000000008	0.21686088764966627
0.010000000000000009	0.21546593777024015
0.01100000000000001	0.21392945044144795
0.01200000000000001	0.21225301547853093
0.012999999999999984	0.2104383741067224
0.013999999999999985	0.20848741896148937
0.014999999999999986	0.20640219408983285
0.015999999999999986	0.20418489494968384
0.016999999999999987	0.20183786840960494
0.017999999999999988	0.19936361274972114
0.01899999999999999	0.19676477765953138
0.01999999999999999	0.1940441642406867
0.02099999999999999	0.19120472500580377
0.021999999999999992	0.1882495638776831
0.022999999999999993	0.18518193618999845
0.023999999999999994	0.18200524868802148
0.024999999999999994	0.17872305952723622
0.025999999999999995	0.1753390782741917
0.026999999999999996	0.17185716590643096
0.027999999999999997	0.16828133481202912
0.028999999999999998	0.16461574879094343
0.03	0.160864723052903
0.031	0.15703272421892223
0.032	0.15312437032047654
0.033	0.14914443080132145
0.034	0.14509782651422398
0.035	0.14098962972427387
0.036000000000000004	0.13682506410603423
0.037000000000000005	0.13260950474703748
0.03799999999999998	0.12834847814346517
0.03899999999999998	0.1240476622036013
0.03999999999999998	0.11971288624678067
0.04099999999999998	0.11535013100220226
0.04199999999999998	0.11096552861150855
0.04299999999999998	0.10656536262523275
0.043999999999999984	0.10215606800688448
0.044999999999999984	0.09774423112865094
0.045999999999999985	0.09333658977580939
0.046999999999999986	0.08894003314316734
0.04799999999999999	0.08456160183627048
0.04899999999999999	0.08020848787214163
0.05000000000000002	0.0758880346792381
0.05100000000000002	0.07160773709544088
0.05200000000000002	0.06737524137034256
0.05300000000000002	0.06319834516449419
0.05400000000000002	0.05908499754947627
0.05500000000000002	0.05504329900720961
0.05600000000000002	0.051081501430331855
0.05700000000000002	0.047208008123476475
0.058000000000000024	0.043431373800835615
0.059000000000000025	0.03976030458927937
0.060000000000000026	0.0362036580233962
0.061000000000000026	0.032770443052299925
0.06200000000000003	0.029469820033490635
0.063	0.026311100736769788
0.064	0.02330374834205884
0.065	0.020457377439804247
0.066	0.01778175403264015
0.067	0.015286795532780673
0.068	0.012982570764414447
0.069	0.010879299961423783
0.07	0.008987354769409706
0.07100000000000001	0.007317258244498248
0.07200000000000001	0.00587485020695766
0.07300000000000001	0.00459418101737441
0.07400000000000001	0.0034561976223486113
0.07500000000000001	0.002467489757158603
0.07600000000000001	0.0016347368110345428
0.07700000000000001	0.0009647078312937651
0.07800000000000001	0.0004642615205909806
0.07900000000000001	0.0001403462385027865
0.08000000000000002	0.
0.08100000000000002	0.00005035047649215585
0.08200000000000002	0.00029861499677252823
0.08300000000000002	0.0007521005434512062
0.08400000000000002	0.0014182037582841645
0.08500000000000002	0.002304410937270518
0.08600000000000002	0.003418298033558642
0.08700000000000002	0.004767530655904295
0.088	0.006359864070184074
0.089	0.008203143197633267
0.09	0.010305302615776668
0.091	0.012674366559473071
0.092	0.015318448918755223
0.093	0.01824575324033617
0.094	0.02146457272628055
0.095	0.02498329023649859
0.096	0.02881037828625921
0.097	0.032954399047298466
0.098	0.03742400434671822
0.099	0.04222793566920302
0.1	0.047375024154831635
0.10890000000000001	0.10975816433629859
0.1178	0.2066774340240798
0.1267	0.34529710576984485
0.1356	0.5333439755137803
0.14450000000000002	0.7791073625795804
0.1534	1.091439109675953
0.1623	1.4797535828976933
0.17120000000000002	1.9540276717243756
0.1801	2.524800789021164
0.189	3.2031748710389323
0.19790000000000002	4.000814377412823
0.20679999999999998	4.929946291164519
0.2157	6.003360118700243
0.22460000000000002	7.234407889811223
0.2335	8.637004157674703
0.2424	10.22562599885297
0.2513	12.015313013293913
0.2602	14.021667324329805
0.2691	16.260853578679082
0.278	18.749598946445595
0.2869	21.50519312111777
0.2958	24.545488319569507
0.3047	27.888899282060827
0.3136	31.554403272236037
0.3225	35.561540077125294
0.33140000000000003	39.93041200714378
0.34030000000000005	44.68168389609247
0.34920000000000007	49.83658310115674
0.3581	55.41689950290863
0.367	61.44498550530427
0.3759	67.94375603568523
0.38480000000000003	74.93668854477903
0.39370000000000005	82.44782300669803
0.40260000000000007	90.50176191894028
0.4115	99.12367030238875
0.4204	108.33927570131132
0.4293	118.17486818336232
0.43820000000000003	128.6573003395804
0.44710000000000005	139.81398728438987
0.45600000000000007	151.67290665560046
0.4649	164.2625986144071
0.4738	177.6121658453905
0.4827	191.75127355651537
0.49160000000000004	206.71014947913244
0.5005000000000001	222.51958386797875
0.5094000000000001	239.210929501175
0.5183	256.81610168022814
0.5272	275.36757823003035
0.5361	294.89839949885965
0.545	315.442168358377
0.5539000000000001	337.03305020363206
0.5628000000000001	359.70577295305696
0.5717	383.495627048471
0.5806	408.4384654550777
0.5895	434.57070366146604
0.5984	461.9293196796117
0.6073	490.5518540448729
0.6162	520.4764098159958
0.6251	551.7416525751104
0.634	584.3868104277323
0.6429	618.4516740027638
0.6517999999999999	653.9765964524892
0.6607	691.0024934525812
0.6696	729.5708432020969
0.6785	769.7236864234786
0.6874	811.5036263625535
0.6963	854.953828788534
0.7052	900.1180219940202
0.7141	947.0404967949929
0.723	995.7661065308229
0.7319	1046.3402670642633
0.7408	1098.8089567814534
0.7496999999999999	1153.2187165919186
0.7585999999999999	1209.6166499285691
0.7675	1268.0504227476993
0.7764	1328.5682635289907
0.7853	1391.2189632755085
0.7942	1456.0518755137036
0.8031	1523.1169162934143
0.812	1592.4645641878587
0.8209000000000001	1664.1458602936489
0.8298	1738.2124082307737
0.8387	1814.7163741426125
0.8475999999999999	1893.7104866959269
0.8564999999999999	1975.2480370808682
0.8654	2059.382879010967
0.8743	2146.169428723145
0.8832	2235.6626649777045
0.8921	2327.9181290583347
0.901	2422.991924772111
0.9099	2520.940718449494
0.9188000000000001	2621.82173894433
0.9277000000000001	2725.6927776338484
0.9366	2832.6121884186655
0.9454999999999999	2942.638887722783
0.9543999999999999	3055.832354493587
0.9632999999999999	3172.2526302018528
0.9722	3291.960318841735
0.9811	3415.016586930775
0.99	3541.483163509902

==> data/sth1D_withoperators_Combined200_Fin.dat <==
-0.99	749.7725398104869
-0.9811	336.8287096857558
-0.9722	257.06921715855333
-0.9633	229.17408698728858
-0.9544	212.46186218096034
-0.9455	201.76230757095485
-0.9366	194.8946615509285
-0.9277	187.45020311902368
-0.9188	182.36680256361223
-0.9098999999999999	177.80398623408578
-0.901	173.55027722766746
-0.8921	169.48203769883528
-0.8832	165.25002497562218
-0.8743	160.82018223194632
-0.8654	156.28317693030564
-0.8565	151.69445643190804
-0.8476	147.09044305055068
-0.8387	142.49641940175704
-0.8298	137.9307029139352
-0.8209	133.4070137891595
-0.8119999999999999	128.9358994729087
-0.8031	124.5256358457537
-0.7942	120.18282225886117
-0.7853	115.91278859672255
-0.7764	111.71988182762178
-0.7675	107.60767231255116
-0.7585999999999999	103.57910494058967
-0.7497	99.63661132611526
-0.7407999999999999	95.78219396072438
-0.7319	92.01748986303838
-0.723	88.34381909290153
-0.7141	84.76222203019844
-0.7052	81.27348830538199
-0.6962999999999999	77.87817954132608
-0.6874	74.57664754034143
-0.6785	71.369049152685
-0.6696	68.25535876396717
-0.6607000000000001	65.23537911199269
-0.6517999999999999	62.308750959562104
-0.6429	59.474962016326245
-0.6339999999999999	56.733355389460726
-0.6251	54.08313776198064
-0.6162000000000001	51.5233874284647
-0.6073	49.053062269549116
-0.5984	46.67100770838843
-0.5894999999999999	44.37596466217998
-0.5806	42.16657748386734
-0.5717	40.04140187353913
-0.5628	37.99891273114574
-0.5539000000000001	36.03751191690077
-0.5449999999999999	34.155535883616
-0.5361	32.351263146300624
-0.5271999999999999	30.62292155508753
-0.5183	28.968695342408537
-0.5094	27.386731917324013
-0.5005	25.87514838596585
-0.4915999999999999	24.432037779113706
-0.4827	23.055474974949895
-0.4738	21.7435223073023
-0.4649	20.494234853176046
-0.45599999999999996	19.30566539947622
-0.44709999999999994	18.175869088586722
-0.43820000000000003	17.102907746991875
-0.4293	16.084853905539987
-0.4204	15.1197945156093
-0.4115	14.20583437503015
-0.40259999999999996	13.341099272742476
-0.39369999999999994	12.523738865607363
-0.3847999999999999	11.751929299312216
-0.3759	11.023875587862506
-0.367	10.337813764573255
-0.3581	9.692012819126418
-0.34919999999999995	9.08477643404862
-0.34030000000000005	8.514444533624967
-0.33140000000000003	7.979394661242651
-0.3225	7.478043194427514
-0.3136	7.008846411797322
-0.30469999999999997	6.570301426167497
-0.29579999999999995	6.160946990978928
-0.28689999999999993	5.779364193689901
-0.2779999999999999	5.424177047586113
-0.2690999999999999	5.094052986324634
-0.2602	4.787703276558908
-0.25129999999999997	4.503883350839359
-0.24240000000000006	4.241393071098329
-0.23350000000000004	3.9990769266150394
-0.22460000000000002	3.7758241713534417
-0.2157	3.570568900938383
-0.20679999999999998	3.3822900713659863
-0.19789999999999996	3.2100114519754044
-0.18899999999999995	3.052801503428306
-0.18009999999999993	2.909773160264429
-0.1711999999999999	2.780083485477526
-0.1622999999999999	2.66293313905674
-0.15339999999999998	2.5575655538603854
-0.14450000000000007	2.4632656794627366
-0.13560000000000005	2.379357947491677
-0.12670000000000003	2.3052029613949827
-0.11780000000000002	2.2401918422121767
-0.1089	2.1837361324609006
-0.1	2.135248745985457
-0.099	2.130271953165753
-0.098	2.125387048940496
-0.097	2.1205930781159026
-0.096	2.1158890602031732
-0.095	2.111273994091057
-0.094	2.1067468485707934
-0.093	2.1023065665058738
-0.092	2.0979520542415884
-0.09100000000000001	2.0936821835431587
-0.09	2.089495783687468
-0.08900000000000001	2.0853916386423563
-0.08800000000000001	2.0813684801057875
-0.08700000000000001	2.0774249820587514
-0.08600000000000001	2.0735597544254176
-0.085	2.0697713354858607
-0.084	2.066058181436027
-0.083	2.062425220698607
-0.082	2.0589292484030253
-0.081	2.05558278916439
-0.08	2.0523845976027886
-0.079	2.049333379322242
-0.078	2.046427780354776
-0.077	2.0436663833319244
-0.07600000000000001	2.041047696400099
-0.07500000000000001	2.038570144125643
-0.07400000000000001	2.0362320603063466
-0.07300000000000001	2.034031672136763
-0.07200000000000001	2.0319670857010195
-0.07100000000000001	2.030036266578776
-0.07	2.0282370325140704
-0.069	2.0265670130607347
-0.068	2.025023636008285
-0.067	2.023604090033558
-0.066	2.0223052835558875
-0.065	2.0211238079961475
-0.064	2.0200558746048074
-0.063	2.0190972455405003
-0.062	2.0182431609362226
-0.061	2.0174882247277637
-0.06	2.0168262723534838
-0.059000000000000004	2.016250219342055
-0.058	2.015751831691567
-0.057	2.0153214517473756
-0.056	2.0149476169839744
-0.055	2.0146165508789124
-0.054	2.014311443808481
-0.053000000000000005	2.0140114261800974
-0.052000000000000005	2.0136900434238285
-0.051000000000000004	2.013312914395094
-0.05	2.0128339566320292
-0.049	2.0121889438790177
-0.048	2.011283703625949
-0.047	2.0099703640988977
-0.046	2.007993275280249
-0.045	2.0048461978207612
-0.044	2.0007255055937563
-0.04300000000000001	1.9965146118288715
-0.04200000000000001	1.9921666131886084
-0.04100000000000001	1.9876253499573124
-0.04000000000000001	1.9828244449710226
-0.03900000000000001	1.9776855635176815
-0.038000000000000006	1.9721180411987405
-0.037000000000000005	1.9660219818205178
-0.036000000000000004	1.959298374949448
-0.035	1.9518688631626446
-0.034	1.9437036665473997
-0.033	1.9348475495388087
-0.032	1.9254308194108276
-0.031000000000000014	1.915658972773258
-0.030000000000000013	1.9057868163206635
-0.029000000000000012	1.896088743716163
-0.02800000000000001	1.8868334783355607
-0.02700000000000001	1.87826654705745
-0.02600000000000001	1.8706000884108605
-0.025	1.93306739121287
-0.024	1.92768548798151
-0.023	1.92361104660322
-0.022	1.92090439600738
-0.021	1.91958572613143
-0.02	1.90249783482597
-0.019	1.8873893202979
-0.018	1.86993687758374
-0.017	1.84312286377805
-0.016	1.78177627674789
-0.015	1.6665738086561
-0.014	1.48540581273798
-0.013	1.23768214060847
-0.012	0.95150518150583
-0.011	0.639854626126929
-0.01	0.356800607009147
-0.009	0.154417854901615
-0.008	0.046923641784596
-0.007	0.008223190442402
-0.006	-4.23E-14
-0.005	1.18E-02
-0.004	0.037567754684816
-0.003	0.072080896530282
-0.002	0.112576919787954
-0.001	0.164525512591468
1.e-7	0.20868174504335354
0.001	0.16452551259146833
0.002	0.11257691978795355
0.003	0.07208089653028145
0.004	0.03756775468481605
0.005	0.011817100471942224
0.006	-4.2277677669497193e-14
0.007	0.008223190442401678
0.008	0.04692364178459593
0.009000000000000001	0.15441785490161478
0.01	0.3568006070091469
0.011	0.6398546261269287
0.012	0.9515051815058302
0.013000000000000001	1.2376821406084657
0.014	1.4854058127379837
0.015	1.6665738086561015
0.016	1.7817762767478904
0.017	1.8431228637780477
0.018000000000000002	1.8699368775837446
0.019	1.8873893202979004
0.02	1.9024978348259727
0.021	1.9195857261314329
0.022	1.9209043960073828
0.023	1.9236110466032208
0.024	1.9276854879815093
0.025	1.9330673912128664
0.026999999999999996	1.87826654705745
0.027999999999999997	1.8868334783355607
0.028999999999999998	1.896088743716163
0.03	1.9057868163206635
0.031	1.915658972773258
0.032	1.9254308194108276
0.033	1.9348475495388087
0.034	1.9437036665473997
0.035	1.9518688631626446
0.036000000000000004	1.959298374949448
0.037000000000000005	1.9660219818205178
0.03799999999999998	1.9721180411987405
0.03899999999999998	1.9776855635176815
0.03999999999999998	1.9828244449710226
0.04099999999999998	1.9876253499573124
0.04199999999999998	1.9921666131886084
0.04299999999999998	1.9965146118288715
0.043999999999999984	2.0007255055937563
0.044999999999999984	2.0048461978207612
0.045999999999999985	2.007993275280249
0.046999999999999986	2.0099703640988977
0.04799999999999999	2.011283703625949
0.04899999999999999	2.0121889438790177
0.05000000000000002	2.0128339566320292
0.05100000000000002	2.013312914395094
0.05200000000000002	2.0136900434238285
0.05300000000000002	2.0140114261800974
0.05400000000000002	2.014311443808481
0.05500000000000002	2.0146165508789124
0.05600000000000002	2.0149476169839744
0.05700000000000002	2.0153214517473756
0.058000000000000024	2.015751831691567
0.059000000000000025	2.016250219342055
0.060000000000000026	2.0168262723534838
0.061000000000000026	2.0174882247277637
0.06200000000000003	2.0182431609362226
0.063	2.0190972455405003
0.064	2.0200558746048074
0.065	2.0211238079961475
0.066	2.0223052835558875
0.067	2.023604090033558
0.068	2.025023636008285
0.069	2.0265670130607347
0.07	2.0282370325140704
0.07100000000000001	2.030036266578776
0.07200000000000001	2.0319670857010195
0.07300000000000001	2.034031672136763
0.07400000000000001	2.0362320603063466
0.07500000000000001	2.038570144125643
0.07600000000000001	2.041047696400099
0.07700000000000001	2.0436663833319244
0.07800000000000001	2.046427780354776
0.07900000000000001	2.049333379322242
0.08000000000000002	2.0523845976027886
0.08100000000000002	2.05558278916439
0.08200000000000002	2.0589292484030253
0.08300000000000002	2.062425220698607
0.08400000000000002	2.066058181436027
0.08500000000000002	2.0697713354858607
0.08600000000000002	2.0735597544254176
0.08700000000000002	2.0774249820587514
0.088	2.0813684801057875
0.089	2.0853916386423563
0.09	2.089495783687468
0.091	2.0936821835431587
0.092	2.0979520542415884
0.093	2.1023065665058738
0.094	2.1067468485707934
0.095	2.111273994091057
0.096	2.1158890602031732
0.097	2.1205930781159026
0.098	2.125387048940496
0.099	2.130271953165753
0.1	2.135248745985457
0.10890000000000001	2.1837361324609006
0.1178	2.2401918422121767
0.1267	2.3052029613949827
0.1356	2.379357947491677
0.14450000000000002	2.4632656794627366
0.1534	2.5575655538603854
0.1623	2.66293313905674
0.17120000000000002	2.780083485477526
0.1801	2.909773160264429
0.189	3.052801503428306
0.19790000000000002	3.2100114519754044
0.20679999999999998	3.3822900713659863
0.2157	3.570568900938383
0.22460000000000002	3.7758241713534417
0.2335	3.9990769266150394
0.2424	4.241393071098329
0.2513	4.503883350839359
0.2602	4.787703276558908
0.2691	5.094052986324634
0.278	5.424177047586113
0.2869	5.779364193689901
0.2958	6.160946990978928
0.3047	6.570301426167497
0.3136	7.008846411797322
0.3225	7.478043194427514
0.33140000000000003	7.979394661242651
0.34030000000000005	8.514444533624967
0.34920000000000007	9.08477643404862
0.3581	9.692012819126418
0.367	10.337813764573255
0.3759	11.023875587862506
0.38480000000000003	11.751929299312216
0.39370000000000005	12.523738865607363
0.40260000000000007	13.341099272742476
0.4115	14.20583437503015
0.4204	15.1197945156093
0.4293	16.084853905539987
0.43820000000000003	17.102907746991875
0.44710000000000005	18.175869088586722
0.45600000000000007	19.30566539947622
0.4649	20.494234853176046
0.4738	21.7435223073023
0.4827	23.055474974949895
0.49160000000000004	24.432037779113706
0.5005000000000001	25.87514838596585
0.5094000000000001	27.386731917324013
0.5183	28.968695342408537
0.5272	30.62292155508753
0.5361	32.351263146300624
0.545	34.155535883616
0.5539000000000001	36.03751191690077
0.5628000000000001	37.99891273114574
0.5717	40.04140187353913
0.5806	42.16657748386734
0.5895	44.37596466217998
0.5984	46.67100770838843
0.6073	49.053062269549116
0.6162	51.5233874284647
0.6251	54.08313776198064
0.634	56.733355389460726
0.6429	59.474962016326245
0.6517999999999999	62.308750959562104
0.6607	65.23537911199269
0.6696	68.25535876396717
0.6785	71.369049152685
0.6874	74.57664754034143
0.6963	77.87817954132608
0.7052	81.27348830538199
0.7141	84.76222203019844
0.723	88.34381909290153
0.7319	92.01748986303838
0.7408	95.78219396072438
0.7496999999999999	99.63661132611526
0.7585999999999999	103.57910494058967
0.7675	107.60767231255116
0.7764	111.71988182762178
0.7853	115.91278859672255
0.7942	120.18282225886117
0.8031	124.5256358457537
0.812	128.9358994729087
0.8209000000000001	133.4070137891595
0.8298	137.9307029139352
0.8387	142.49641940175704
0.8475999999999999	147.09044305055068
0.8564999999999999	151.69445643190804
0.8654	156.28317693030564
0.8743	160.82018223194632
0.8832	165.25002497562218
0.8921	169.48203769883528
0.901	173.55027722766746
0.9099	177.80398623408578
0.9188000000000001	182.36680256361223
0.9277000000000001	187.45020311902368
0.9366	194.8946615509285
0.9454999999999999	201.76230757095485
0.9543999999999999	212.46186218096034
0.9632999999999999	229.17408698728858
0.9722	257.06921715855333
0.9811	336.8287096857558
0.99	749.7725398104869


==> data/sth1D_withoperators_Combined400_Fin.dat <==
-0.99	388.4105486747088
-0.9811	295.8869001803538
-0.9722	239.87236708652233
-0.9633	207.55488396290457
-0.9544	191.2238315821631
-0.9455	181.7229621518705
-0.9366	176.37741822539522
-0.9277	187.7359290973178
-0.9188	209.24160995851582
-0.9098999999999999	167.96722981448653
-0.901	165.7333289263692
-0.8921	162.26211307613568
-0.8832	160.03927200056307
-0.8743	156.7683450236088
-0.8654	153.4083156368486
-0.8565	149.57029151519578
-0.8476	146.5976121043019
-0.8387	143.13245437219496
-0.8298	139.44697585379402
-0.8209	135.58673674803936
-0.8119999999999999	129.18540462157586
-0.8031	124.76332629341958
-0.7942	120.3244628569034
-0.7853	115.89909747382971
-0.7764	111.5105947231999
-0.7675	107.17703203805662
-0.7585999999999999	102.91243415926793
-0.7497	98.72769896514278
-0.7407999999999999	94.63129073214903
-0.7319	90.62976054208205
-0.723	86.72813883384849
-0.7141	82.93023339385638
-0.7052	79.23885726304498
-0.6962999999999999	75.65600454037954
-0.6874	72.1829873163443
-0.6785	68.82054351003808
-0.6696	65.56892284941816
-0.6607000000000001	62.42795637143722
-0.6517999999999999	59.3971134429717
-0.6429	56.475549279935606
-0.6339999999999999	53.662145185916955
-0.6251	50.95554315500246
-0.6162000000000001	48.354176070054464
-0.6073	45.85629439560239
-0.5984	43.45999004891165
-0.5894999999999999	41.163217932128404
-0.5806	38.96381550247166
-0.5717	36.859520648375096
-0.5628	34.847988072101884
-0.5539000000000001	32.92680433633001
-0.5449999999999999	31.093501689621874
-0.5361	29.345570764633152
-0.5271999999999999	27.680472225154062
-0.5183	26.095647426150762
-0.5094	24.58852814513844
-0.5005	23.156545434463986
-0.4915999999999999	21.797137646600405
-0.4827	20.50775767622497
-0.4738	19.28587946829338
-0.4649	18.129003831441985
-0.45599999999999996	17.034663609768145
-0.44709999999999994	16.000428244131264
-0.43820000000000003	15.023907776611154
-0.4293	14.102756331531054
-0.4204	13.234675118337726
-0.4115	12.417414990626646
-0.40259999999999996	11.648778602801094
-0.39369999999999994	10.926622197518164
-0.3847999999999999	10.24885705920569
-0.3759	9.61345066481747
-0.367	9.018427564792894
-0.3581	8.461870021366181
-0.34919999999999995	7.941918430431805
-0.34030000000000005	7.456771555465977
-0.33140000000000003	7.00468659324595
-0.3225	6.58397909647271
-0.3136	6.1930227724266445
-0.30469999999999997	5.830249172604951
-0.29579999999999995	5.494147299084446
-0.28689999999999993	5.183263131080089
-0.2779999999999999	4.896199094065999
-0.2690999999999999	4.63161347788688
-0.2602	4.388219815676955
-0.25129999999999997	4.164786224113705
-0.24240000000000006	3.960134712219272
-0.23350000000000004	3.7731404506820354
-0.22460000000000002	3.602730988138596
-0.2157	3.4478853907012663
-0.20679999999999998	3.3076332563264756
-0.19789999999999996	3.181053522088071
-0.18899999999999995	3.0672729354821797
-0.18009999999999993	2.9654639589609317
-0.1711999999999999	2.874841726795111
-0.1622999999999999	2.794659393728125
-0.15339999999999998	2.7242006931399274
-0.14450000000000007	2.6627675719239576
-0.13560000000000005	2.6096588184969107
-0.12670000000000003	2.564131690470809
-0.11780000000000002	2.52532996235076
-0.1089	2.4921427224803736
-0.1	2.462915648048998
-0.099	2.459773041752669
-0.098	2.4566422230213263
-0.097	2.4535176013550313
-0.096	2.450393207753123
-0.095	2.4472626489353857
-0.094	2.4441190928821257
-0.093	2.4409552415017686
-0.092	2.437763310679408
-0.09100000000000001	2.4345350075434453
-0.09	2.4312615216960864
-0.08900000000000001	2.4279334991756514
-0.08800000000000001	2.424541068227171
-0.08700000000000001	2.421073818234774
-0.08600000000000001	2.417520828997489
-0.085	2.4138706918714874
-0.084	2.4101115460950595
-0.083	2.4062311286529408
-0.082	2.4022168183931214
-0.081	2.3980556976250256
-0.08	2.39373460270874
-0.079	2.3892401682037914
-0.078	2.384572644621713
-0.077	2.379765682537908
-0.07600000000000001	2.374808808924584
-0.07500000000000001	2.369687214370451
-0.07300000000000001	2.358888217677581
-0.07200000000000001	2.353178129627949
-0.07100000000000001	2.347237341826151
-0.07	2.3410461475951507
-0.069	2.3345826699797385
-0.068	2.32782224603703
-0.067	2.320736701187556
-0.066	2.3132934651723716
-0.065	2.305609802074919
-0.064	2.298147552556898
-0.063	2.290933500533093
-0.062	2.283958409406935
-0.061	2.32892407987128
-0.06	2.32239325545845
-0.059	2.3160640622686
-0.058	2.30991974654613
-0.057	2.3039406055027
-0.056	2.29810329777191
-0.055	2.29237992317796
-0.054	2.28673677415358
-0.053	2.28113260393936
-0.052	2.27551617253581
-0.051	2.26982267008971
-0.05	2.26396838257257
-0.048	2.25129422353492
-0.047	2.24411212007967
-0.046	2.2360901934206
-0.045	2.22796983654392
-0.044	2.21995083774728
-0.043	2.21197810004788
-0.042	2.20398927336625
-0.041	2.19591340824103
-0.04	1.96660547248708
-0.03900000000000001	1.8614844306868719
-0.038000000000000006	1.8107044262724443
-0.037000000000000005	1.7625030124640801
-0.036000000000000004	1.7169961450244244
-0.035	1.6771429520541403
-0.034	1.6439445571955105
-0.033	1.6173325248374653
-0.032	1.5972151172552955
-0.031000000000000014	1.5834792653604737
-0.030000000000000013	1.5760128992466846
-0.029000000000000012	1.5747688115242084
-0.02800000000000001	1.5782811654011297
-0.02700000000000001	1.5849581772184678
-0.02600000000000001	1.594019855167474
-0.024999999999999994	1.6042515768063694
-0.023999999999999994	1.6139227898589965
-0.022999999999999993	1.6208076510110843
-0.021999999999999992	1.6222379044919393
-0.02099999999999999	1.6154915474727432
-0.01999999999999999	1.5981002829782867
-0.01899999999999999	1.567568458604903
-0.018000000000000002	1.5210415906429589
-0.017	1.4552793422021821
-0.016	1.366796279912819
-0.015	1.2522190262779418
-0.013999999999999999	1.1089872622251136
-0.012999999999999998	0.9365672014824895
-0.011999999999999997	0.7382574116573082
-0.010999999999999996	0.5233233630949101
-0.01	0.36021141747984
-0.009	0.168823322732909
-0.008	0.025959684230394
-0.007	0.048807704140093
-0.006	0.023660673931315
-0.005	-1.76E-13
-0.004	0.108535900947954
-0.003	0.13936639944909
-0.002	0.203444373532723
-0.001	0.278050218377798
1.e-7	0.40705776890399814
0.001	0.27805021837779764
0.002	0.20344437353272338
0.003	0.13936639944909024
0.004	0.10853590094795396
0.005	-1.7608137170554983e-13
0.006	0.023660673931315324
0.007	0.04880770414009328
0.008	0.025959684230393854
0.009	0.16882332273290945
0.01	0.36021141747983976
0.01100000000000001	0.5233233630949101
0.01200000000000001	0.7382574116573082
0.012999999999999984	0.9365672014824895
0.013999999999999985	1.1089872622251136
0.014999999999999986	1.2522190262779418
0.015999999999999986	1.366796279912819
0.016999999999999987	1.4552793422021821
0.017999999999999988	1.5210415906429589
0.01899999999999999	1.567568458604903
0.01999999999999999	1.5981002829782867
0.02099999999999999	1.6154915474727432
0.021999999999999992	1.6222379044919393
0.022999999999999993	1.6208076510110843
0.023999999999999994	1.6139227898589965
0.024999999999999994	1.6042515768063694
0.025999999999999995	1.594019855167474
0.026999999999999996	1.5849581772184678
0.027999999999999997	1.5782811654011297
0.028999999999999998	1.5747688115242084
0.03	1.5760128992466846
0.031	1.5834792653604737
0.032	1.5972151172552955
0.033	1.6173325248374653
0.034	1.6439445571955105
0.035	1.6771429520541403
0.036000000000000004	1.7169961450244244
0.037000000000000005	1.7625030124640801
0.03799999999999998	1.8107044262724443
0.03899999999999998	1.8614844306868719
0.04	1.9666054724870765
0.041	2.195913408241032
0.042	2.2039892733662483
0.043000000000000003	2.2119781000478786
0.044	2.219950837747277
0.045	2.2279698365439153
0.046	2.236090193420602
0.047	2.24411212007967
0.048	2.2512942235349226
0.05	2.2639683825725676
0.051000000000000004	2.269822670089714
0.052000000000000005	2.275516172535815
0.053000000000000005	2.2811326039393593
0.054	2.286736774153579
0.055	2.292379923177958
0.056	2.2981032977719087
0.057	2.303940605502696
0.058	2.3099197465461305
0.059	2.3160640622685964
0.06	2.3223932554584525
0.061	2.328924079871279
0.06200000000000003	2.283958409406935
0.063	2.290933500533093
0.064	2.298147552556898
0.065	2.305609802074919
0.066	2.3132934651723716
0.067	2.320736701187556
0.068	2.32782224603703
0.069	2.3345826699797385
0.07	2.3410461475951507
0.07100000000000001	2.347237341826151
0.07200000000000001	2.353178129627949
0.07300000000000001	2.358888217677581
0.07500000000000001	2.369687214370451
0.07600000000000001	2.374808808924584
0.07700000000000001	2.379765682537908
0.07800000000000001	2.384572644621713
0.07900000000000001	2.3892401682037914
0.08000000000000002	2.39373460270874
0.08100000000000002	2.3980556976250256
0.08200000000000002	2.4022168183931214
0.08300000000000002	2.4062311286529408
0.08400000000000002	2.4101115460950595
0.08500000000000002	2.4138706918714874
0.08600000000000002	2.417520828997489
0.08700000000000002	2.421073818234774
0.088	2.424541068227171
0.089	2.4279334991756514
0.09	2.4312615216960864
0.091	2.4345350075434453
0.092	2.437763310679408
0.093	2.4409552415017686
0.094	2.4441190928821257
0.095	2.4472626489353857
0.096	2.450393207753123
0.097	2.4535176013550313
0.098	2.4566422230213263
0.099	2.459773041752669
0.1	2.462915648048998
0.10890000000000001	2.4921427224803736
0.1178	2.52532996235076
0.1267	2.564131690470809
0.1356	2.6096588184969107
0.14450000000000002	2.6627675719239576
0.1534	2.7242006931399274
0.1623	2.794659393728125
0.17120000000000002	2.874841726795111
0.1801	2.9654639589609317
0.189	3.0672729354821797
0.19790000000000002	3.181053522088071
0.20679999999999998	3.3076332563264756
0.2157	3.4478853907012663
0.22460000000000002	3.602730988138596
0.2335	3.7731404506820354
0.2424	3.960134712219272
0.2513	4.164786224113705
0.2602	4.388219815676955
0.2691	4.63161347788688
0.278	4.896199094065999
0.2869	5.183263131080089
0.2958	5.494147299084446
0.3047	5.830249172604951
0.3136	6.1930227724266445
0.3225	6.58397909647271
0.33140000000000003	7.00468659324595
0.34030000000000005	7.456771555465977
0.34920000000000007	7.941918430431805
0.3581	8.461870021366181
0.367	9.018427564792894
0.3759	9.61345066481747
0.38480000000000003	10.24885705920569
0.39370000000000005	10.926622197518164
0.40260000000000007	11.648778602801094
0.4115	12.417414990626646
0.4204	13.234675118337726
0.4293	14.102756331531054
0.43820000000000003	15.023907776611154
0.44710000000000005	16.000428244131264
0.45600000000000007	17.034663609768145
0.4649	18.129003831441985
0.4738	19.28587946829338
0.4827	20.50775767622497
0.49160000000000004	21.797137646600405
0.5005000000000001	23.156545434463986
0.5094000000000001	24.58852814513844
0.5183	26.095647426150762
0.5272	27.680472225154062
0.5361	29.345570764633152
0.545	31.093501689621874
0.5539000000000001	32.92680433633001
0.5628000000000001	34.847988072101884
0.5717	36.859520648375096
0.5806	38.96381550247166
0.5895	41.163217932128404
0.5984	43.45999004891165
0.6073	45.85629439560239
0.6162	48.354176070054464
0.6251	50.95554315500246
0.634	53.662145185916955
0.6429	56.475549279935606
0.6517999999999999	59.3971134429717
0.6607	62.42795637143722
0.6696	65.56892284941816
0.6785	68.82054351003808
0.6874	72.1829873163443
0.6963	75.65600454037954
0.7052	79.23885726304498
0.7141	82.93023339385638
0.723	86.72813883384849
0.7319	90.62976054208205
0.7408	94.63129073214903
0.7496999999999999	98.72769896514278
0.7585999999999999	102.91243415926793
0.7675	107.17703203805662
0.7764	111.5105947231999
0.7853	115.89909747382971
0.7942	120.3244628569034
0.8031	124.76332629341958
0.812	129.18540462157586
0.8209000000000001	135.58673674803936
0.8298	139.44697585379402
0.8387	143.13245437219496
0.8475999999999999	146.5976121043019
0.8564999999999999	149.57029151519578
0.8654	153.4083156368486
0.8743	156.7683450236088
0.8832	160.03927200056307
0.8921	162.26211307613568
0.901	165.7333289263692
0.9099	167.96722981448653
0.9188000000000001	209.24160995851582
0.9277000000000001	187.7359290973178
0.9366	176.37741822539522
0.9454999999999999	181.7229621518705
0.9543999999999999	191.2238315821631
0.9632999999999999	207.55488396290457
0.9722	239.87236708652233
0.9811	295.8869001803538
0.99	388.4105486747088


==> data/sth1D_withoperators_Combined600_Fin.dat <==
-0.99	525.9397260984225
-0.9811	372.77305129091025
-0.9722	301.4251322506534
-0.9633	262.10695665914307
-0.9544	237.9508268086983
-0.9455	218.52936686538936
-0.9366	200.03780324740364
-0.9277	187.81508298042274
-0.9188	179.02402092817306
-0.9098999999999999	172.40975920237074
-0.901	173.71773069887803
-0.8921	165.84990869632136
-0.8832	158.55830841305456
-0.8743	156.9032011861533
-0.8654	151.6989025251398
-0.8565	146.70939029704982
-0.8476	141.42297199007479
-0.8387	137.42625853645757
-0.8298	132.82531787781673
-0.8209	128.0230657047311
-0.8119999999999999	123.48058003370735
-0.8031	118.78928373333378
-0.7942	114.18793634047131
-0.7853	109.61958206009663
-0.7764	105.11664748539621
-0.7675	100.69460777759994
-0.7585999999999999	96.36723814455883
-0.7497	92.14453929399838
-0.7407999999999999	88.03365882974055
-0.7319	84.0395730139108
-0.723	80.16559197801328
-0.7141	76.41373564862263
-0.7052	72.78501519105856
-0.6962999999999999	69.27964637117572
-0.6874	65.89720670753874
-0.6785	62.63676981571003
-0.6696	59.496993399189826
-0.6607000000000001	56.476201224106966
-0.6517999999999999	53.57244421142358
-0.6429	50.783551010338606
-0.6339999999999999	48.107169790364516
-0.6251	45.54080321688617
-0.6162000000000001	43.08183804409024
-0.6073	40.727570394199965
-0.5984	38.47522750805688
-0.5894999999999999	36.32198656898424
-0.5806	34.264991058691926
-0.5717	32.30136499973775
-0.5628	30.428225374649905
-0.5539000000000001	28.642692946704535
-0.5449999999999999	26.94190168054262
-0.5361	25.323006919341957
-0.5271999999999999	23.78319246080767
-0.5183	22.319676650989997
-0.5094	20.929717606384784
-0.5005	19.610617654635334
-0.4915999999999999	18.359727082857383
-0.4827	17.174447269383535
-0.4738	16.05223326507948
-0.4649	14.990595892310715
-0.45599999999999996	13.98710362880123
-0.44709999999999994	13.03938282046159
-0.43820000000000003	12.145120797292641
-0.4293	11.302064388161952
-0.4204	10.508021415978632
-0.4115	9.760860684659406
-0.40259999999999996	9.058511991766906
-0.39369999999999994	8.398965985210296
-0.3847999999999999	7.780273882226112
-0.3759	7.200547080206022
-0.367	6.657956673596836
-0.3581	6.150732896815519
-0.34919999999999995	5.677164512875557
-0.34030000000000005	5.235598155883537
-0.33140000000000003	4.824437646349068
-0.3225	4.442143289103917
-0.3136	4.0872311622236595
-0.30469999999999997	3.7582724106360814
-0.29579999999999995	3.453892548896846
-0.28689999999999993	3.172770785350572
-0.2779999999999999	2.9136393684674147
-0.2690999999999999	2.675282966253228
-0.2602	2.456538078411576
-0.25129999999999997	2.256292491277243
-0.24240000000000006	2.0734847680040644
-0.23350000000000004	1.9071037821764918
-0.22460000000000002	1.7561882897654968
-0.2157	1.6198265286282023
-0.20679999999999998	1.4971558463109744
-0.19789999999999996	1.3873623264522479
-0.18899999999999995	1.2896804065805085
-0.18009999999999993	1.2033924291152687
-0.1711999999999999	1.127828086188842
-0.1622999999999999	1.0623636629601307
-0.15339999999999998	1.0064209324374573
-0.14450000000000007	0.9594654705134715
-0.13560000000000005	0.921003985302157
-0.12670000000000003	0.8905798775308185
-0.11780000000000002	0.8677656412907311
-0.1089	0.8521490140648282
-0.1	0.8433062904497604
-0.099	0.8427156310126307
-0.098	0.8422036995858022
-0.097	0.8417696663977097
-0.096	0.8414126807992801
-0.095	0.841131856750188
-0.094	0.8409262651006344
-0.093	0.8407949309140861
-0.092	0.8407368167180849
-0.09100000000000001	0.8407508405597923
-0.09	0.84083584447405
-0.08900000000000001	0.8409905989146154
-0.08800000000000001	0.841213788033464
-0.08700000000000001	0.8415040050164606
-0.08600000000000001	0.8418597341295779
-0.085	0.8422793405876661
-0.084	0.842761051695895
-0.083	0.8433029399265806
-0.082	0.8439029035212684
-0.081	0.8445856275268326
-0.08	0.8453948725353868
-0.079	0.8463286361884315
-0.078	0.8473838291272315
-0.077	0.8485570217545373
-0.07600000000000001	0.8498443812306036
-0.07500000000000001	0.8512415978567063
-0.07400000000000001	0.8527437908710596
-0.07300000000000001	0.8543453926046212
-0.07200000000000001	0.8560399955089935
-0.07100000000000001	0.8578201524695501
-0.07	0.8596771152978349
-0.069	0.861600469308307
-0.068	0.8635776286851922
-0.067	0.8655930950652291
-0.066	0.8676273667491827
-0.065	0.869655013813876
-0.064	0.871642414539276
-0.063	0.873541440099701
-0.062	0.875279228653633
-0.061	0.876731392918694
-0.06	0.877629525852019
-0.059	0.435002486671739
-0.058	0.389892931279196
-0.057	0.346885623154061
-0.056	0.305924390549611
-0.055	0.266950547865782
-0.054	0.23067739049380975
-0.053000000000000005	0.19764703476923984
-0.052000000000000005	0.16772014638818433
-0.051000000000000004	0.14075313104078901
-0.05	0.11659685053009383
-0.049	0.09509558376201
-0.048	0.07608582342162862
-0.047	0.059394939851578954
-0.046	0.04483987441719961
-0.045	0.03228615752401254
-0.044	0.021946562040220385
-0.04300000000000001	0.013742625568049505
-0.04200000000000001	0.007538838628221356
-0.04100000000000001	0.00322322979572931
-0.04000000000000001	0.0007196248255212367
-0.03900000000000001	0.
-0.038000000000000006	0.001315265408941002
-0.037000000000000005	0.006172707475059269
-0.036000000000000004	0.014682277066064842
-0.035	0.026630831863826643
-0.034	0.04178214209082398
-0.033	0.05987667275399389
-0.032	0.08063640626029667
-0.031000000000000014	0.10377600566442169
-0.030000000000000013	0.12901902240911056
-0.029000000000000012	0.1561153833244333
-0.02800000000000001	0.1848561426037918
-0.02700000000000001	0.21508405395377395
-0.02600000000000001	0.24670109943482288
-0.024999999999999994	0.27967534237510705
-0.023999999999999994	0.3140492815784981
-0.022999999999999993	0.34995085288036876
-0.021999999999999992	0.38760720576958363
-0.02099999999999999	0.4273600644750317
-0.02	0.469679945539156
-0.019	0.532542144786119
-0.018	0.574564010502034
-0.017	0.617241656354275
-0.016	0.657552132772616
-0.015	0.693759527575263
-0.014	0.724295748779038
-0.013	0.799098969493592
-0.012	0.804765651024287
-0.011	0.765010800191722
-0.01	0.757417633033491
-0.009	0.740675805001395
-0.008	0.721224882248541
-0.007	0.711448393004279
-0.006	0.72690046781507
-0.005	7.67E-01
-0.004	0.762673807438658
-0.003	0.745356651276313
-0.002	0.761505065461647
-0.001	0.830698430134004
1.e-7	0.9634107263072185
0.001	0.830698430134004
0.002	0.7615050654616465
0.003	0.7453566512763135
0.004	0.7626738074386576
0.005	0.7670945458947037
0.006	0.7269004678150705
0.007	0.7114483930042795
0.008	0.7212248822485405
0.009000000000000001	0.7406758050013951
0.01	0.757417633033491
0.011	0.7650108001917215
0.012	0.8047656510242868
0.013000000000000001	0.7990989694935917
0.014	0.7242957487790378
0.015	0.6937595275752629
0.016	0.6575521327726155
0.017	0.6172416563542746
0.018000000000000002	0.5745640105020341
0.019	0.532542144786119
0.02	0.4696799455391561
0.02099999999999999	0.4273600644750317
0.021999999999999992	0.38760720576958363
0.022999999999999993	0.34995085288036876
0.023999999999999994	0.3140492815784981
0.024999999999999994	0.27967534237510705
0.025999999999999995	0.24670109943482288
0.026999999999999996	0.21508405395377395
0.027999999999999997	0.1848561426037918
0.028999999999999998	0.1561153833244333
0.03	0.12901902240911056
0.031	0.10377600566442169
0.032	0.08063640626029667
0.033	0.05987667275399389
0.034	0.04178214209082398
0.035	0.026630831863826643
0.036000000000000004	0.014682277066064842
0.037000000000000005	0.006172707475059269
0.03799999999999998	0.001315265408941002
0.03899999999999998	0.
0.03999999999999998	0.0007196248255212367
0.04099999999999998	0.00322322979572931
0.04199999999999998	0.007538838628221356
0.04299999999999998	0.013742625568049505
0.043999999999999984	0.021946562040220385
0.044999999999999984	0.03228615752401254
0.045999999999999985	0.04483987441719961
0.046999999999999986	0.059394939851578954
0.04799999999999999	0.07608582342162862
0.04899999999999999	0.09509558376201
0.05000000000000002	0.11659685053009383
0.05100000000000002	0.14075313104078901
0.05200000000000002	0.16772014638818433
0.05300000000000002	0.19764703476923984
0.05400000000000002	0.23067739049380975
0.055	0.26695054786578165
0.056	0.3059243905496109
0.057	0.346885623154061
0.058	0.3898929312791959
0.059	0.43500248667173913
0.06	0.8776295258520187
0.061	0.8767313929186938
0.062	0.8752792286536333
0.063	0.8735414400997008
0.064	0.8716424145392763
0.065	0.8696550138138762
0.066	0.8676273667491827
0.067	0.8655930950652291
0.068	0.8635776286851922
0.069	0.861600469308307
0.07	0.8596771152978349
0.07100000000000001	0.8578201524695501
0.07200000000000001	0.8560399955089935
0.07300000000000001	0.8543453926046212
0.07400000000000001	0.8527437908710596
0.07500000000000001	0.8512415978567063
0.07600000000000001	0.8498443812306036
0.07700000000000001	0.8485570217545373
0.07800000000000001	0.8473838291272315
0.07900000000000001	0.8463286361884315
0.08000000000000002	0.8453948725353868
0.08100000000000002	0.8445856275268326
0.08200000000000002	0.8439029035212684
0.08300000000000002	0.8433029399265806
0.08400000000000002	0.842761051695895
0.08500000000000002	0.8422793405876661
0.08600000000000002	0.8418597341295779
0.08700000000000002	0.8415040050164606
0.088	0.841213788033464
0.089	0.8409905989146154
0.09	0.84083584447405
0.091	0.8407508405597923
0.092	0.8407368167180849
0.093	0.8407949309140861
0.094	0.8409262651006344
0.095	0.841131856750188
0.096	0.8414126807992801
0.097	0.8417696663977097
0.098	0.8422036995858022
0.099	0.8427156310126307
0.1	0.8433062904497604
0.10890000000000001	0.8521490140648282
0.1178	0.8677656412907311
0.1267	0.8905798775308185
0.1356	0.921003985302157
0.14450000000000002	0.9594654705134715
0.1534	1.0064209324374573
0.1623	1.0623636629601307
0.17120000000000002	1.127828086188842
0.1801	1.2033924291152687
0.189	1.2896804065805085
0.19790000000000002	1.3873623264522479
0.20679999999999998	1.4971558463109744
0.2157	1.6198265286282023
0.22460000000000002	1.7561882897654968
0.2335	1.9071037821764918
0.2424	2.0734847680040644
0.2513	2.256292491277243
0.2602	2.456538078411576
0.2691	2.675282966253228
0.278	2.9136393684674147
0.2869	3.172770785350572
0.2958	3.453892548896846
0.3047	3.7582724106360814
0.3136	4.0872311622236595
0.3225	4.442143289103917
0.33140000000000003	4.824437646349068
0.34030000000000005	5.235598155883537
0.34920000000000007	5.677164512875557
0.3581	6.150732896815519
0.367	6.657956673596836
0.3759	7.200547080206022
0.38480000000000003	7.780273882226112
0.39370000000000005	8.398965985210296
0.40260000000000007	9.058511991766906
0.4115	9.760860684659406
0.4204	10.508021415978632
0.4293	11.302064388161952
0.43820000000000003	12.145120797292641
0.44710000000000005	13.03938282046159
0.45600000000000007	13.98710362880123
0.4649	14.990595892310715
0.4738	16.05223326507948
0.4827	17.174447269383535
0.49160000000000004	18.359727082857383
0.5005000000000001	19.610617654635334
0.5094000000000001	20.929717606384784
0.5183	22.319676650989997
0.5272	23.78319246080767
0.5361	25.323006919341957
0.545	26.94190168054262
0.5539000000000001	28.642692946704535
0.5628000000000001	30.428225374649905
0.5717	32.30136499973775
0.5806	34.264991058691926
0.5895	36.32198656898424
0.5984	38.47522750805688
0.6073	40.727570394199965
0.6162	43.08183804409024
0.6251	45.54080321688617
0.634	48.107169790364516
0.6429	50.783551010338606
0.6517999999999999	53.57244421142358
0.6607	56.476201224106966
0.6696	59.496993399189826
0.6785	62.63676981571003
0.6874	65.89720670753874
0.6963	69.27964637117572
0.7052	72.78501519105856
0.7141	76.41373564862263
0.723	80.16559197801328
0.7319	84.0395730139108
0.7408	88.03365882974055
0.7496999999999999	92.14453929399838
0.7585999999999999	96.36723814455883
0.7675	100.69460777759994
0.7764	105.11664748539621
0.7853	109.61958206009663
0.7942	114.18793634047131
0.8031	118.78928373333378
0.812	123.48058003370735
0.8209000000000001	128.0230657047311
0.8298	132.82531787781673
0.8387	137.42625853645757
0.8475999999999999	141.42297199007479
0.8564999999999999	146.70939029704982
0.8654	151.6989025251398
0.8743	156.9032011861533
0.8832	158.55830841305456
0.8921	165.84990869632136
0.901	173.71773069887803
0.9099	172.40975920237074
0.9188000000000001	179.02402092817306
0.9277000000000001	187.81508298042274
0.9366	200.03780324740364
0.9454999999999999	218.52936686538936
0.9543999999999999	237.9508268086983
0.9632999999999999	262.10695665914307
0.9722	301.4251322506534
0.9811	372.77305129091025
0.99	525.9397260984225


==> data/sthfb95CL_Higgs_ALL_NoBound_Quad.dat <==
0.	0.36
0.2	0.33999999999999997
0.4	0.32
0.6	0.3
0.8	0.28
1.	0.26
1.2	0.24
1.4000000000000001	0.21999999999999997
1.7999999999999998	0.2
2.	0.18
2.4	0.15999999999999998
3.0000000000000003	0.14
3.6000000000000004	0.12
4.4	0.09999999999999998
5.6000000000000005	0.08000000000000002
7.6	0.06
11.6	0.03999999999999998
20.	0.020000000000000018
20. 0.0
20. 0.0
20    -0.04
18.8.	-0.040000000000000036
14.8	-0.06000000000000005
11.	-0.07999999999999996
8.8	-0.09999999999999998
7.4	-0.12
6.4	-0.14
5.6000000000000005	-0.16000000000000003
5.	-0.18000000000000005
4.4	-0.19999999999999996
4.	-0.21999999999999997
3.5999999999999996	-0.24
3.4000000000000004	-0.26
3.2	-0.28
2.8000000000000003	-0.30000000000000004
2.6	-0.31999999999999995
2.4	-0.33999999999999997
2.2	-0.36
2.	-0.38
1.8	-0.4
0.8	-0.4
0.4	-0.38
0.2	-0.36
0.2   -0.34
0.0   -0.32


20.	-0.33999999999999997
18.799999999999997	-0.36
17.8	-0.38
16.8	-0.4
18.2	-0.4
19.4	-0.38
20.0  -0.36


==> data/sthfb95CL_Higgs_ggFtH_NoBound_Lin.dat <==
0.	1.
0.6	1.
0.8	0.98
0.8	0.96
0.8	0.94
0.8	0.92
0.6	0.88
0.6	0.86
0.6	0.84
0.8	0.82
0.8	0.8
0.8	0.78
0.8	0.76
0.8	0.74
0.8	0.72
0.8	0.7
0.8	0.68
0.8	0.66
1.	0.64
1.	0.62
1.	0.6
1.2	0.58
1.2	0.56
1.2	0.54
1.2	0.52
1.2000000000000001	0.5
1.2000000000000001	0.48
1.4000000000000001	0.46
1.4000000000000001	0.44
1.4	0.42
1.6	0.4
1.7999999999999998	0.38
1.7999999999999998	0.36
2.	0.34
2.	0.32
2.2	0.3
2.4	0.28
2.6	0.26
2.8000000000000003	0.24
3.	0.22
3.4000000000000004	0.2
3.8	0.18
4.2	0.16
4.8	0.14
5.6000000000000005	0.12
6.800000000000001	0.1
8.4	0.08
11.399999999999999	0.06
17.	0.04
20.	0.02
20.   0.0
20.   0.0
20.	-0.1
16.8	-0.12
14.399999999999999	-0.14
12.6	-0.16
11.399999999999999	-0.18
10.2	-0.2
9.399999999999999	-0.22
8.6	-0.24
7.4	-0.28
7.	-0.3
6.6000000000000005	-0.32
6.2	-0.34
6.	-0.36
5.8	-0.38
5.6000000000000005	-0.4
5.4	-0.42
5.2	-0.44
5.	-0.46
5.	-0.48
4.8	-0.5
4.8	-0.52
4.6000000000000005	-0.54
4.4000000000000005	-0.56
4.4	-0.58
4.4	-0.6
4.2	-0.62
4.2	-0.64
4.2	-0.68
4.2	-0.7
4.2	-0.72
4.2	-0.74
4.2	-0.76
4.4	-0.78
4.3000000000000005	-0.8
4.6000000000000005	-0.82
4.8	-0.84
5.	-0.86
5.2	-0.88
5.6000000000000005	-0.9
6.	-0.92
6.800000000000001	-0.94
8.2	-0.96
11.399999999999999	-0.98
11.399999999999999	-1.
0.0 -1.
0.	-0.98


==> data/sthfgg95CL_Higgs_ALL_NoBound_Quad.dat <==
0	0.4
0.2	0.38
0.2	0.36
0.4	0.34
0.4	0.32
0.6	0.3
0.6	0.28
0.8	0.26
0.8	0.24
1	0.22
1.2	0.2
1.2	0.18
1.4	0.16
1.8	0.14
2	0.12
2.6	0.1
3.2	0.08
4.4	0.06
6.6	0.04
10.6  0.02
20    0.01
20    -0.01
14.4	-0.02
11.4	-0.04
7.6	-0.06
5.6	-0.08
4.4	-0.1
3.8	-0.12
3.2	-0.14
2.8	-0.16
2.4	-0.18
2.2	-0.2
2.0	-0.22
1.8	-0.24
1.6	-0.26
1.4	-0.28
1.4	-0.3
1.2	-0.32
1.0	-0.34
1	-0.36
0.8	-0.38
0.8	-0.4
0.6	-0.42
0.4	-0.4
0.2	-0.38
0.2	-0.36
0.2	-0.34
0.2	-0.32
0.0   -0.30

20.0   -0.14
18.4 -0.14
16.2  -0.16
14.4  -0.18
13.0  -0.20
11.8  -0.22
10.8  -0.24
10	-0.26
9.2   -0.3
8.6   -0.32
8.2   -0.34
7.8   -0.36
7.4   -0.38
7.2   -0.40
7.6   -0.40
8.2   -0.38
8.8   -0.36
9.4   -0.34
10.2  -0.32
10.8  -0.30
11.8  -0.28
12.0  -0.266
13.0  -0.24
14.4  -0.22
15.8  -0.20
17.6  -0.18
20.0  -0.16


==> data/sthfgg95CL_Higgs_ggFtH_NoBound_Lin.dat <==
0.    1.0
0.2	0.76
0.2	0.74
0.2	0.72
0.2	0.7
0.2	0.68
0.2	0.66
0.2	0.64
0.2	0.62
0.2	0.6
0.2	0.58
0.2	0.56
0.2	0.54
0.2	0.52
0.2	0.5
0.2	0.48
0.4	0.46
0.4	0.44
0.4	0.42
0.4	0.4
0.4	0.38
0.4	0.36
0.4	0.34
0.6	0.32
0.6	0.3
0.6	0.28
0.6	0.26
0.8	0.24
1.	0.22
1.	0.2
1.2	0.18
1.2	0.16
1.4000000000000001	0.14
1.6	0.12
2.	0.1
2.6	0.08
3.4000000000000004	0.06
5.2	0.04
10.4	0.02
20.0  0.0
20    -0.02
10.4	-0.04
7.	-0.06
5.2	-0.08
4.2	-0.1
3.4000000000000004	-0.12
3.	-0.14
2.6	-0.16
2.2	-0.18
2.	-0.2
2.	-0.22
1.7999999999999998	-0.24
1.7999999999999998	-0.26
1.6	-0.28
1.6	-0.3
1.4000000000000001	-0.32
1.2000000000000001	-0.34
1.2000000000000001	-0.36
1.2	-0.38
1.2	-0.4
1.	-0.42
1.	-0.44
1.	-0.48
1.	-0.5
1.	-0.52
1.	-0.54
1.	-0.56
0.8	-0.58
0.8	-0.6
0.8	-0.64
0.8	-0.66
0.8	-0.68
0.8	-0.7
0.8	-0.72
1.	-0.74
1.	-0.76
1.	-0.78
1.	-0.8
1.	-0.82
1.	-0.84
1.	-0.86
1.2	-0.88
1.2000000000000001	-0.9
1.4000000000000001	-0.92
1.6	-0.94
2.	-0.96
2.8000000000000003	-0.98
2.8000000000000003	-1.
0.0   -1.


==> data/sthfmu95CL_Higgs_ALL_NoBound_Quad.dat <==
0.	0.42
1.4000000000000001	0.42
2.2	0.4
2.8000000000000003	0.38
3.4000000000000004	0.36
3.8	0.33999999999999997
4.4	0.32
4.8	0.3
5.4	0.28
6.	0.26
6.6000000000000005	0.24
7.199999999999999	0.21999999999999997
8.	0.2
9.	0.18
10.4	0.15999999999999998
11.799999999999999	0.14
14.	0.12
16.8	0.09999999999999998
20    0.08
20.	-0.07999999999999996
18.2	-0.09999999999999998
15.	-0.12
12.6	-0.14
10.8	-0.16000000000000003
9.399999999999999	-0.18000000000000005
8.4	-0.19999999999999996
7.4	-0.21999999999999997
6.4	-0.24
5.6000000000000005	-0.26
5.	-0.28
4.2	-0.30000000000000004
3.5999999999999996	-0.31999999999999995
3.	-0.33999999999999997
2.4	-0.36
1.6	-0.38
1.0	-0.4
0.0   -0.4

20.	-0.34
19.6	-0.33999999999999997
18.799999999999997	-0.36
18.2	-0.38
18.	-0.4
20.	-0.4


==> data/sthfmu95CL_Higgs_ggFtH_NoBound_Lin.dat <==
0.	1.
7.800000000000001	1.
7.800000000000001	0.98
8.	0.98
5.6000000000000005	0.96
4.8	0.94
4.2	0.92
4.	0.9
3.8	0.88
3.5999999999999996	0.86
3.5999999999999996	0.84
3.4000000000000004	0.82
3.4000000000000004	0.8
3.4000000000000004	0.78
3.4000000000000004	0.76
3.2	0.72
3.2	0.7
3.4000000000000004	0.68
3.4000000000000004	0.66
3.4000000000000004	0.64
3.4000000000000004	0.62
3.5999999999999996	0.6
3.5999999999999996	0.58
3.5999999999999996	0.56
3.8	0.54
3.8	0.52
4.	0.5
4.	0.48
4.2	0.46
4.4	0.44
4.4	0.42
4.6000000000000005	0.4
4.8	0.38
5.	0.36
5.4	0.34
5.6000000000000005	0.32
6.	0.3
6.4	0.28
6.800000000000001	0.26
7.4	0.24
8.	0.22
8.8	0.2
9.8	0.18
11.	0.16
12.6	0.14
14.6	0.12
17.6	0.1
20.	0.08
20.	-0.14
19.	-0.16
17.	-0.18
15.2	-0.2
14.	-0.22
12.8	-0.24
11.799999999999999	-0.26
11.	-0.28
10.4	-0.3
9.8	-0.32
9.399999999999999	-0.34
8.8	-0.36
8.4	-0.38
8.	-0.4
7.800000000000001	-0.42
7.4	-0.44
7.199999999999999	-0.46
7.	-0.48
6.800000000000001	-0.5
6.6000000000000005	-0.52
6.6000000000000005	-0.54
6.4	-0.56
6.2	-0.58
6.2	-0.6
6.	-0.62
6.	-0.64
6.	-0.66
6.	-0.68
5.8	-0.72
5.8	-0.74
6.	-0.76
6.	-0.78
6.	-0.8
6.2	-0.82
6.2	-0.84
6.4	-0.86
6.800000000000001	-0.88
7.199999999999999	-0.9
7.800000000000001	-0.92
8.8	-0.94
10.4	-0.96
14.2	-0.98
14.2	-1.
0     -1.


==> data/sthfp95CL_Higgs_ALL_NoBound_Quad.dat <==
0.0   0.4
0.2   0.4
0.6   0.38
1.0  0.36
1.4  0.34
1.6   0.32
2.0   0.30
2.4   0.28
2.8   0.26
3.2   0.24
3.8   0.22
4.4   0.2
5.0   0.18
5.8   0.16
6.8   0.14
8.0   0.12
9.8   0.10
12.4  0.08
16.8  0.06
20    0.04
20    -0.05
19.2   -0.06
15.2  -0.08
12.2  -0.10
10.2   -0.12
8.6   -0.14
7.6   -0.16
6.8   -0.18
6.0   -0.2
5.4   -0.22
5.0   -0.24
4.6   -0.26
4.2   -0.28
3.8   -0.30
3.4   -0.32
3.2   -0.34
3.0   -0.36
2.8   -0.38
2.2   -0.4
1.4   -0.42
0.6   -0.42
0.0   -0.4



==> data/sthfp95CL_Higgs_ggFtH_NoBound_Lin.dat <==
0.	0.9
0.2	0.9
0.2	0.88
0.4	0.86
0.4	0.84
0.6	0.82
0.6	0.8
0.8	0.78
0.8	0.76
1.	0.74
1.	0.72
1.2	0.7
1.2	0.68
1.4000000000000001	0.66
1.4000000000000001	0.64
1.6	0.62
1.6	0.6
1.7999999999999998	0.58
1.7999999999999998	0.56
2.	0.54
2.	0.52
2.2	0.5
2.4	0.48
2.4	0.46
2.6	0.46
2.6	0.44
2.8000000000000003	0.42
3.	0.4
3.2	0.38
3.4000000000000004	0.36
3.5999999999999996	0.34
3.8	0.32
4.2	0.3
4.4	0.28
4.8	0.26
5.4	0.24
5.8	0.22
6.6000000000000005	0.2
7.199999999999999	0.18
8.2	0.16
9.399999999999999	0.14
11.200000000000001	0.12
13.4	0.1
16.8	0.08
20.   0.06
20.	-0.04
17.6	-0.06
13.200000000000001	-0.08
10.600000000000001	-0.1
9.	-0.12
7.800000000000001	-0.14
6.800000000000001	-0.16
6.2	-0.18
5.6000000000000005	-0.2
5.2	-0.22
4.8	-0.24
4.4	-0.26
4.2	-0.28
4.	-0.3
4.	-0.32
3.8	-0.34
3.5999999999999996	-0.36
3.5999999999999996	-0.38
3.4000000000000004	-0.4
3.4000000000000004	-0.42
3.4000000000000004	-0.44
3.4000000000000004	-0.46
3.2	-0.5
3.2	-0.52
3.2	-0.54
3.2	-0.56
3.2	-0.58
3.2	-0.6
3.2	-0.62
3.4000000000000004	-0.64
3.4000000000000004	-0.66
3.4000000000000004	-0.68
3.4000000000000004	-0.7
3.5999999999999996	-0.72
3.5999999999999996	-0.74
3.8	-0.76
3.8	-0.78
4.	-0.8
4.2	-0.82
4.4	-0.84
4.6000000000000005	-0.86
5.	-0.88
5.4	-0.9
6.2	-0.92
7.	-0.94
8.6	-0.96
12.2	-0.98
12.2  -1.0
1.2   -1.0
1.2   -0.98
0.6   -0.96
0.4   -0.94
0.2   -0.92
0.0   -0.9


==> data/sthft95CL_Higgs_ALL_NoBound_Quad.dat <==
0.0   0.38
0.2   0.4
0.2   0.42
0.4   0.42
1.4   0.4
1.6   0.38
1.8   0.36
2.   0.34
2.2   0.32
2.4   0.30
2.6   0.28
2.8   0.26
3.0   0.24
3.4   0.22
3.6   0.2
4.   0.18
4.6   0.16
5.2   0.14
6.   0.12
7.2   0.10
9.0   0.08
12   0.06
16    0.04
20    0.02
20    -0.04
19.2    -0.04
15.2    -0.06
11.2  -0.08
8.8   -0.1
7.2   -0.12
6.2   -0.14
5.2   -0.16
4.6   -0.18
4.0   -0.20
3.4   -0.22
3.0   -0.24
2.6    -0.26
2.4   -0.28
2.0   -0.3
1.6   -0.32
1.4   -0.34
1.0   -0.36
0.6   -0.38
0.4   -0.4
0.0   -0.4


==> data/sthft95CL_Higgs_ggFtH_NoBound_Lin.dat <==
0.0   0.64
0.2   0.68
0.4   0.70
0.6   0.74
0.8   0.76
1.0   0.78
1.2   0.8
1.4   0.82
1.6   0.84
1.8   0.86
2.0   0.88
2.4	0.9
2.8000000000000003	0.92
3.4000000000000004	0.94
4.4	0.96
6.6000000000000005	0.98
7.	1.
14.2	1.
14.2	0.98
10.	0.96
8.2	0.94
6.2	0.9
5.6000000000000005	0.88
5.2	0.86
4.8	0.84
4.6000000000000005	0.82
4.2	0.8
4.	0.78
4.	0.76
3.8	0.74
3.5999999999999996	0.72
3.5999999999999996	0.7
3.4000000000000004	0.68
3.4000000000000004	0.66
3.2	0.64
3.2	0.62
3.	0.6
3.	0.58
3.	0.56
3.	0.54
2.8000000000000003	0.5
2.8000000000000003	0.48
2.8000000000000003	0.46
2.8000000000000003	0.44
2.8000000000000003	0.42
2.8000000000000003	0.4
2.8000000000000003	0.38
2.8000000000000003	0.36
3.	0.34
3.	0.32
3.	0.3
3.2	0.28
3.2	0.26
3.4000000000000004	0.24
3.5999999999999996	0.22
3.8	0.2
4.2	0.18
4.6000000000000005	0.16
5.	0.14
5.8000000000000005	0.12
7.	0.1
8.6	0.08
11.200000000000001	0.06
16.8	0.04
20.	0.02
20.	-0.04
16.8	-0.06
12.6	-0.08
10.	-0.1
8.2	-0.12
7.	-0.14
6.	-0.16
5.2	-0.18
4.6000000000000005	-0.2
4.2	-0.22
3.8	-0.24
3.4000000000000004	-0.26
3.	-0.28
2.8000000000000003	-0.3
2.4	-0.32
2.2	-0.34
2.	-0.36
1.7999999999999998	-0.38
1.6	-0.4
1.6	-0.42
1.4000000000000001	-0.44
1.2	-0.46
1.	-0.48
1.	-0.5
0.8	-0.52
0.8	-0.54
0.6	-0.56
0.4	-0.58
0.4	-0.6
0.2	-0.62
0.	-0.64


==> data/sthfta95CL_Higgs_ALL_NoBound_Quad.dat <==
0.0   0.4
0.2   0.4
0.4   0.38
0.8   0.36
1.0   0.34
1.2   0.32
1.4   0.3
1.8   0.28
2.0   0.26
2.2   0.24
2.6   0.22
2.8   0.2
3.2   0.18
3.8   0.16
4.4   0.14
5.2   0.12
6.2   0.10
8.0   0.08
10.6  0.06
16.   0.04
20    0.02
20    -0.04
18.8  -0.06
14    -0.08
11.2  -0.1
9.2   -0.12
7.8   -0.14
6.8   -0.16
6.0   -0.18
5.4   -0.20
4.8   -0.22
4.2   -0.24
3.8   -0.26
3.4   -0.28
3.2   -0.30
2.8   -0.32
2.4   -0.34
2.2   -0.36
1.8   -0.38
1.4   -0.4
0.8   -0.42
0.2   -0.42
0.0   -0.4

20    -0.34
19    -0.36
18    -0.38
17.4  -0.4
18.6  -0.4
20    -0.38


==> data/sthfta95CL_Higgs_ggFtH_NoBound_Lin.dat <==
0.	1.
1.2	1.
1.2	0.98
1.	0.96
1.	0.94
0.8	0.92
0.8	0.9
0.8	0.88
0.8	0.86
0.6	0.82
0.8	0.8
0.8	0.78
0.8	0.76
0.8	0.74
0.8	0.72
0.8	0.7
0.8	0.68
0.8	0.66
0.8	0.64
0.8	0.62
1.	0.6
1.	0.58
1.	0.56
1.	0.54
1.	0.52
1.2	0.5
1.2	0.48
1.2	0.46
1.2	0.44
1.4000000000000001	0.42
1.4000000000000001	0.4
1.4000000000000001	0.38
1.6	0.36
1.6	0.34
1.7999999999999998	0.32
1.7999999999999998	0.3
2.	0.28
2.2	0.26
2.2	0.24
2.4	0.22
2.8000000000000003	0.2
3.	0.18
3.4000000000000004	0.16
4.	0.14
4.6000000000000005	0.12
5.6000000000000005	0.1
7.	0.08
9.200000000000001	0.06
14.	0.04
20.	0.02
20.	-0.08
16.8	-0.1
14.	-0.12
12.	-0.14
10.600000000000001	-0.16
9.399999999999999	-0.18
8.6	-0.2
7.800000000000001	-0.22
7.199999999999999	-0.24
6.6000000000000005	-0.26
6.2	-0.28
5.8	-0.3
5.6000000000000005	-0.32
5.2	-0.34
5.	-0.36
4.8	-0.38
4.6000000000000005	-0.4
4.4	-0.42
4.2	-0.44
4.2	-0.46
4.	-0.48
4.	-0.5
3.8	-0.52
3.8	-0.54
3.8	-0.56
3.5999999999999996	-0.58
3.5999999999999996	-0.6
3.5999999999999996	-0.62
3.5999999999999996	-0.64
3.4000000000000004	-0.68
3.4000000000000004	-0.7
3.4000000000000004	-0.72
3.4000000000000004	-0.74
3.5999999999999996	-0.76
3.5999999999999996	-0.78
3.5999999999999996	-0.8
3.8	-0.82
3.8	-0.84
4.	-0.84
4.	-0.86
4.2	-0.88
4.4	-0.9
4.8	-0.92
5.4	-0.94
6.4	-0.96
9.	-0.98
9.	-1.
0.0   -1.

